Characterizing the companion AGBs using surface chemical composition of barium stars

Barium stars are one of the important probes to understand the origin and evolution of slow neutron-capture process elements in the Galaxy. These are extrinsic stars, where the observed s-process element abundances are believed to have an origin in the now invisible companions that produced these elements at their Asymptotic Giant Branch phase of evolution. We have attempted to understand the s-process nucleosynthesis, as well as the physical properties of the companion stars through a detailed comparison of observed elemental abundances of 10 barium stars with the predictions from AGB nucleosynthesis models, FRUITY. For these stars, we have presented estimates of abundances of several elements, C, N, O, Na, Al, $\alpha$-elements, Fe-peak elements and neutron-capture elements Rb, Sr, Y, Zr, Ba, La, Ce, Pr, Nd, Sm and Eu. The abundance estimates are based on high resolution spectral analysis. Observations of Rb in four of these stars have allowed us to put a limit to the mass of the companion AGB stars. Our analysis clearly shows that the former companions responsible for the surface abundance peculiarities of these stars are low-mass AGB stars. Kinematic analysis have shown the stars to be members of Galactic disk population.

==> Table11.txt <==
Equivalent widths (in mÅ) of Fe lines used for deriving atmospheric parameters
  
 Wavelength      Element     Elow       log gf    HD 24035      HD 32712     HD 36650     HD94518       HD 147609     HD 154276      HD 179832         HD 207585         HD 211173      HD 219116      References
    (Å)           id          ev                         

4132.900         Fe I        2.850      -1.010		-		-	-	   88.70(6.94)	-		-		-		83.40(6.96)	132.2(7.31)	-		1
4139.927		     0.990	−3.629		-		-	-	   -		-		-		-		-		-		-		1
4147.669		     1.485	−2.104		-		-	-	   -		-		-		-		-		-		-		1
4153.900                     3.400      -0.320    129.9(6.79) 		-	-	   -		-		-		-		90.80(6.90)	-		-		1
4154.499		     2.832	-0.688		-		-	-	   -		-		-		-		-		-		-		2
4184.891		     2.831	−0.860		-		-	-	   -		-		-		-		- 		-		-		1
4187.039		     2.449	−0.548		-		-	-	   132.4(6.88)	-		-		-		132.60(7.02)	-		-		1
4202.029		     1.485	−0.708		-		-	-	   -		-		-		-		-		-		-		1
4203.569 		     1.011    	-3.869		-		-	-	   -		34.6(7.23)	-		-		-		-		-		2
4210.343		     2.482	-0.870 	 	-		-	-	   -		120.4(7.48)	-		-		-		-		-		1
4213.648		     2.845 	-1.290		-		-	-	   -		68.5(6.96)	-		-		-		-		-		1
4216.180                     0.000      -3.360 		-		-	-	   -		-		-		-		106.4(7.16) 	-		-		1
4217.546		     3.430 	-0.510      	-		-	-	   -		99.6(7.43)	-		-		-		-		-		1
4222.213		     2.449    	-0.967     	-		-	-	   -		104.9(7.19)	-		-		-		-		-		1
4224.171      		     3.368    	-0.410		-		-	-	   -		101.2(7.31)	-		-		-		-		-		1
4238.810		     3.397    	-0.280     	-		-	-	   -		105.7(7.29)	-		-		-		-		-		1
4239.362      		     3.642    	-1.520      	-		-	-	   -		34.7(7.19)	-		-		-		-		-		1
4240.371      		     3.547    	-1.340      	-		-	-	   -		51.4(7.26)	-		-		-		-		-		1
4250.119      		     2.469    	-0.405     	-		-	-	   -		134.5(7.25)	-		-		-		-		-		1
4250.787      		     1.557    	-0.710     	-		-	-	   -		175.9(7.34)	-		-		-		-		-		1
4276.675      		     3.882    	-1.210		-		-	-	   -		27.5(6.93)	-		-		-		-		-		1
4282.403      		     2.176    	-0.810     	-		-	-	   -		115.4(7.03)	-		-		-		-		-		1
4327.096		     3.547	-0.960		-		-	-	   -		-		88.57(7.61)	-		-		-		-              	1	
4343.697		     3.047      -1.880		-		-	-	   -		-		62.40(7.53)	-		-		-		-		1
4347.233		     0.000      -5.503		-		-	-	   -		-		26.68(7.22)	-		-		-		-		1
4348.937		     2.990	−2.130		-		-	-	   -		-		39.82(7.11)	-		-		-		-		1
4360.804		     3.642      -1.870		-		-	-	   -		-		39.52(7.46)	-		-		-		-		1
4352.735      		     2.223    	-1.260     	-		-	-	   -		114.2(7.47)	-		-		-		-		-		1
4365.896		     2.990	-2.210		-		-	-	   -		-		42.47(7.26)	-		-		-		-		1
4369.772      		     3.047    	-0.730      	-		-	-	   -		93.0(7.14)	-		-		-		-		-		1
4373.561		     3.018	-1.826		-		-	-	   -		40.2(7.05)	53.86(7.21)	-		-		-		-		3
4376.773		     3.017	-2.336		-		-	-	   -		-		42.79(7.42)	-		-		-		-		2
4377.791		     3.274	-2.310		-		-	-	   -		-		32.49(7.37)	-		-		-		-		1
4387.891		     3.071	-1.470		-		-	-	   -		67.1(7.28)	66.95(7.25)	-		-		-		-		1
4388.407		     3.603	-0.590		-		-	-	   -		71.3(6.96)	80.63(7.12)	-		-		-		-		1
4389.245		     0.052	-4.583		-		-	-	   -		-		65.79(7.46)	-		-		-		-		1
4392.580		     3.882	-2.000		-		-	-	   -		-		31.02(7.59)	-		-		-		-		1
4422.568                     2.845      -1.110 		-	143.5(7.18)	-	   88.50(6.97)	-		-		-		-		-		-		1
4423.841		     3.654	-1.610		-		-	-	   -		-		42.89(7.29)	-		-		-		-		1
4430.614      		     2.223    	-1.659      	-		-	-	   -		97.0(7.44)	-		-		-		-		-		1
4432.568		     3.573	-1.600		-		-	-	   -		30.6(7.11)	44.03(7.23)	-		-		-		-		1
4433.218      		     3.654    	-0.700      	-		-	-	   -		60.0(6.87)	-		-		-		-		-		1
4436.921      		     3.047    	-2.110      	-		-	-	   -		36.5(7.28)	-		-		-		-		-		1
4438.345                     3.882      -1.630		-		-	-	   29.60(7.06)  -	 	-		-		-		-		-		1
4442.831		     2.176	-2.792		-		-	-	   -		-		55.74(7.43)	-		-		-		-		1
4445.471                     0.087      -5.380    95.02(6.81)	111.4(7.43)	-	   - 		-		31.41(7.35)	-		-		92.30(7.40)	-		1
4446.833                     3.687      -1.330		-		-	-	   -   		35.5(7.04)	63.89(7.56)	-		56.40(7.28)	-		-		1
4447.130		     2.198	-2.590		-		-	-	   -		-		53.12(7.17)	-		-		-		-		1
4447.717		     2.223	-1.342 		-		-	-	   -		107.7(7.37)	-		-		-		-		-		1
4454.381		     2.832	−1.250		-		-	-	   -		-		84.05(7.22)	-		-		-		-		1
4456.326		     3.047	-2.170		-		-	-	   -		-		45.08(7.34)	-		-		-		-		1
4461.653		     0.073	−3.210		-		-	-	   -		-		-		-		-		-		-		1
4466.551		     2.832	−0.590		-		-	-	   118.5(7.00)	123.0(7.47)	-		-		107.7(6.97)	172.3(7.23)	-		1
4481.609		     3.686	-1.420		-		-	-	   -		-		47.42(7.23)	-		-		-		-		1
4482.739      		     3.654    	-1.350      	-		-	-	   -		52.0(7.35)	-		-		-		-		-		1
4484.220		     3.603	−0.720	  106.5(6.76)   107.7(6.99)   137.6(7.70)  70.30(6.82)	-		83.77(7.31)	-		76.70(7.15)	104.4(7.17)	-		1
4485.676		     3.686	-1.020		-		-	-	   -		-		69.49(7.38)	-		-		-		-		1
4489.739		     0.121	−3.966	  161.5(6.97)	166.6(7.04)	-	   -		-		86.26(7.49)	-		83.80(7.19)	138.4(7.16)	-		1
4490.084      		     3.017    	-1.580      	-		-	-	   -		48.5(6.95)	-		-		-		-		-		1
4502.591		     3.573	-2.350		-		-	-	   -		-		22.06(7.40)	-		-		-		-		1
4517.524		     3.071	-1.840		-		-	-	   -		40.2(7.10)	66.19(7.59)	-		-		-		-		1
4531.150  		     1.490      -2.150		-		-	-	   106.4(7.10)  -		-		-		-		-		-		1
4531.626      		     3.211    	-2.511      	-		-	-	   -		24.1(7.55)	-		-		-		-		-		2
4547.847		     3.546	−0.780		-	124.9(7.31)	-	   67.60(6.75)	69.4(7.05)	78.87(7.23)	-		-		109.2(7.26)	-		1
4566.514		     3.301	−2.250		-	74.60(7.29)	-	   21.60(6.91)	-		-		-		-		67.70(7.36)	-		1
4574.215                     3.211      -2.500		-		-	-	   -		-		-		-		58.40(7.27)	-		-               1        
4587.128		     3.573	-1.780		-		-	-	   -		26.4(7.19)	46.48(7.46)	-		-		-		-		1
4595.358                     3.301      -1.720		-		-	-	   52.30(7.08)	-		60.15(7.51)	-		-		-		-		1
4596.060     		     3.603    	-1.640      	-		-	-	   -		48.9(7.53)	-		-		-		-		-		1
4596.415		     3.654	-2.320		-		-	-	   -		-		24.29(7.50)	-		-		-		-		1
4602.001		     1.608	-3.154		-		-	-	   -		45.3(7.21)	65.00(7.49)	-		-		-		-		1
4602.941      		     1.485    	-1.950      	-		-	-	   -		93.1(6.92)	-		-		-		-		-		3
4619.288		     3.603	−1.120		-	94.40(7.04)   98.70(7.26)  60.90(6.98)	-		71.18(7.44)	-		-		93.00(7.25)	-		1
4625.045                     3.241      -1.340    102.0(6.80)           -	-	   -		-		-		-		-		-		-		1
4630.120		     2.278	−2.600		-		-       -	   54.60(7.01)	-		-		-		61.90(7.32)	-		-		1
4632.911     		     1.608    	-2.913      	-		-	-	   -		71.6(7.49)	-		-		-		-		-		1
4635.846                     2.845      -2.420    72.55(6.74)	84.10(7.14)   90.40(7.45)  32.40(6.89)	-		45.52(7.39)	-		35.40(7.05)	80.90(7.35)	-		1
4637.503                     3.283      -1.390    99.86(6.84)	96.20(6.97)	-	   57.30(6.85)	-		75.18(7.52)	-		64.30(7.14)	100.20(7.34)	104.2(7.19)	1
4643.464                     3.654      -1.290    94.65(7.06)	91.50(7.18)	-	   51.90(6.98)	-		-		-		56.50(7.19)	81.70(7.16)	-		1
4647.434		     2.949	-1.310		-		-	-	   -		88.4(7.47)	79.76(7.25)	-		-		-		-		1
4657.585		     2.845	-1.900		-		-	-	   -		-		25.12(7.34)	-		-		-		-		1
4661.970		     2.990	-2.460		-		-	-	   -		-		37.41(7.36)	-		-		-		-		1
4678.846		     3.603	-0.660		-		-	-	   -		-		86.78(7.29)	-		-		-		-		1
4679.218		     4.558	-1.115		-		-	-	   -		-		37.84(7.45)	-		-		-		-		2
4683.560		     2.832	-2.530		-		-	-	   -		-		43.43(7.42)	-		-		-		-		1
4690.138                     3.686      -1.640    72.70(6.95)	80.50(7.29)	-	   31.10(6.90)	-		45.28(7.43)	-		39.50(7.17)	-		-		1
4704.948		     3.686	-1.570		-		-	-	   -		35.1(7.25)	57.54(7.62)	-		-		-		-		1
4705.457		     3.547	-2.310		-		-	-	   -		-		25.13(7.41)	-		-		-		-		1
4707.488		     2.845	-2.340		-		-	-	   -		-		56.59(7.60)	-		-		-		-		1
4721.001		     2.990	-2.801		-		-	-	   -		-		39.90(7.76)	-		-		-		-		2
4728.546		     3.654	-1.280		-		-	-	   -		-		68.00(7.56)	-		-		-		-		2
4733.591                     1.484      -2.710 		-		-     146.7(7.42)  85.00(7.08)  -		65.91(6.92)	-		86.00(7.28)	138.0(7.40)	-		3
4735.843		     4.076	-1.220		-		-	-	   -		35.5(7.25)	48.31(7.39)	-		-		-		-		1
4736.772                     3.211      -0.740		-		-     154.8(7.50)  94.40(7.00) 	99.5(7.38)	-		-		-		-		-		1
4741.529		     2.831	−2.000		-		-     114.2(7.60)  51.30(6.87) 	52.1(7.26)	61.88(7.38)	-		-		101.7(7.45)	-		1
4745.800		     3.654	-1.270		-		-	-	   -		-		64.59(7.46)	-		-		-		-		2
4749.948		     4.559	-1.340		-		-	-	   -		-		24.04(7.34)	-		-		-		-		1
4768.319                     3.686      -1.109		-		-	-	   64.50(7.12)	52.8(7.14)	-		-		-		-		-		2
4772.804		     1.557	-2.897		-		-	-	   -		-		81.22(7.59)	-		-		-		-		2
4786.807		     3.017	-1.590		-		-	-	   -		-		72.73(7.42)	-		-		-		-		1
4787.827		     2.998	−2.770    64.40(7.09)	72.20(7.34)   74.50(7.55)  20.20(7.08)	-		-		-		24.90(7.29)	65.50(7.44)	-		1
4788.751		     3.236	−1.810		-		-	-	   48.70(6.96)	40.2(7.20)	55.72(7.40)	-		56.90(7.27)			-		1
4789.651                     3.546      -0.910    119.8(7.10)		-	-	   67.00(6.84)	-		72.34(7.12)	-		68.50(7.00)	110.8(7.36)	-		3
4791.247      		     3.274    	-2.510      	-		-	-	   -		22.0(7.54)	-		-		-		-		-		1
4798.265		     4.186	-1.550		-		-	-	   -		-		26.27(7.27)	-		-		-		-		1
4798.732		     1.608	-4.250		-		-	-	   -		-		27.32(7.53)	-		-		-		-		1
4799.406		     3.640	-2.230		-		-	-	   -		20.0(7.49)	25.68(7.43)	-		-		-		-		1
4800.649		     4.143	-1.260		-		-	-	   -		27.8(7.18)	54.31(7.62)	-		-		-		-		1
4802.880		     3.642	-1.514		-		-	-	   -		-		50.78(7.34)	-		-		-		-		2
4834.506		     2.424	−3.410		-		-	-	    -		-		-		-		-		-		-		1
4842.788                     4.104      -1.560		-		-     78.30(7.70)  22.80(7.01) 	-		33.28(7.39)	-		27.70(7.20)	-		-		1
4843.143		     3.397	-1.840		-		-	-	   -		-		56.01(7.59)	-		-		-		-		1
4844.014		     3.547	-2.030		-		-	-	   -		-		38.20(7.46)	-		-		-		-		1
4845.655		     3.267	-2.687		-		-	-	   -		-		34.36(7.76)	-		-		-		-		2
4871.318		     2.865	−0.410		-		-	-	    -		-		-		-		-		-		-		1
4875.871                     3.332      -2.020    	-	89.40(7.43)   90.20(7.56)  36.80(7.05)	-		47.74(7.49)	-		-		80.30(7.44)	-		1
4882.143                     3.417      -1.640    91.20(6.99)	100.4(7.42)	-	   44.10(6.92)	-		61.14(7.53)	-		54.20(7.25)	90.80(7.44)	90.70(7.22)	1
4885.430		     3.882	-1.095		-		-	-	   -		-		61.13(7.40)	-		-		-		-		2
4886.332		     4.154	-0.685		-		-	-	   -		51.6(7.09)	63.71(7.27)	-		-		-		-		2
4890.755      		     2.876    	-0.430     	-		-	-	   -		120.2(7.21)	-		-		-		-		-		1
4892.859		     4.218	-1.290		-		-	-	   -		28.9(7.29)	40.71(7.39)	-		-		-		-		1
4896.439		     3.884	-2.050		-		-	-	   -		-		27.54(7.52)	-		-		-		-		1
4903.310 		     2.881	−1.080		-		-	-	    -		96.3(7.33)	-		-		-		-		-		1
4907.732		     3.430	−1.840    86.80(7.11) 	92.70(7.45)   94.20(7.59)  33.60(6.97)	-		-		-		43.00(7.19)	79.80(7.36)	77.10(7.15)	1
4908.031                     4.217      -1.396    70.29(7.14)	70.70(7.29)   90.70(7.71)   -		-		-		-		23.00(6.90)	60.70(7.22)	-		2
4909.383      		     3.929    	-1.327      	-		-	-	    -		34.5(7.20)	-		-		-		-		-		2
4917.229		     4.191	−1.180	  74.70(7.10)		-	-	   38.60(7.08)	-		-		-		40.60(7.20)	-		-		1
4924.770		     2.278	−2.220	  122.2(6.92)		-	-	   71.50(7.04)	67.3(7.27)	-		-		72.70(7.22)	-		121.9(7.22)	1	
4927.418     		     3.573    	-1.990      	-		-	-	   -		26.1(7.37)	-		-		-		-		-		1
4930.315		     3.959	−1.350		-		-	-	   45.30(7.17)	26.1(7.37)	-		-		45.30(7.26)	-		-		1
4938.174      		     3.943    	-1.018      	-		-	-	   -		51.6(7.23)	-		-		-		-		-		2
4938.814      		     2.876    	-1.077      	-		-	-	   -		78.2(6.90)	-		-		-		-		-		2
4939.687		     0.859	−3.340	  162.2(7.06)	169.4(7.23)   166.2(7.53)  - 		65.2(7.06)	-		166.9(7.55)	78.50(7.03)	149.0(7.40)	-		1
4946.387 		     3.368    	-1.170      	-		-	-	   -		77.2(7.41)	-		-		-		-		-		1
4950.104		     3.417	−1.670		-		-	-	   -		43.2(7.26)	-		-		-		-		-		1
4967.890 		     4.191	−0.622    100.0(7.08)	99.20(7.26)   99.90(7.36)  54.80(6.87)	59.8(7.13)	-		-		59.40(7.07)	93.50(7.32)	84.90(6.93)	2
4969.917                     4.216      -0.710          -	100.6(7.41)   100.1(7.49)  51.00(6.90)	47.4(7.08)	-		-		53.20(7.04)	92.50(7.43)	81.90(6.99)	1
4973.102      		     3.960    	-0.950      	-		-	-	   -		60.1(7.35)	-		-		-		-		-		1
4985.253		     3.930	−0.560	  108.5(6.89) 	115.1(7.23)   117.7(7.40)  70.80(6.92)	-		-		-		69.00(6.99)	113.1(7.42)	104.9(7.01)	2
4994.129		     0.914	−3.080		-		-     	-	   -		75.0(7.04)	-		-		-		-		-		1
5001.863		     3.882	0.0100		-		-	-	   92.90(6.70)	-		-		-		94.50(6.86)	-		-		1
5002.792      		     3.397    	-1.580      	-		-	-	   -		44.8(7.19)	-		-		-		-		-		1
5005.712		     3.884	−0.142		-		-	-	   81.80(6.75)	-		-		-		-		-		116.9(6.84)	2
5006.119                     2.833      -0.610		-		-	-	   119.9(6.95)	-		-		-		112.0(6.97)	179.2(7.22)	168.2(7.05)	2
5014.942      		     3.943    	-0.250      	-		-	-	   -		79.8(7.04)	-		-		-		-		-		1
5022.236		     3.984	−0.530	  108.5(6.92)		-	-	   70.70(6.93)	-		-		-		78.80(7.23)	117.4(7.52)	114.6(7.24)	1
5028.126                     3.573      -1.474		-	95.80(7.30)   95.20(7.39)  52.50(7.07)	-		-		-		57.50(7.29)	90.20(7.40)	-		2
5031.915                     4.372      -1.670		-		-	-	    -		-		-		-		41.70(7.34)     -        	-		1
5044.211                     2.851      -2.150  	-	103.9(7.28)   108.4(7.53)  47.20(6.92)	-		-		-		-		-		97.00(7.19)	1
5049.819		     2.278	−1.420		-		-	-	   109.2(6.98)	100.9(7.22)	-		-		109.6(7.15)	-		168.2(7.16)	1
5051.635		     0.915	−2.795		-		-     	-	    - 		100.7(7.34)	-		-		81.10(6.74)	-		-		1
5054.642		     3.640	−2.140		-		-     72.54(7.57)  20.20(7.06)	-		-		70.4097.68)	-		63.40(7.46)	50.40(7.17)	1
5074.748      		     4.220    	-0.200      	-		-	-	    -		87.9(7.39)	-		-		-		-		-		1
5079.223		     2.200	−2.067		-	141.3(7.17)   152.0(7.58)  80.60(6.97)	-		-		-		81.30(7.14)	136.5(7.43)	128.5(7.04)	1
5083.338		     0.958	−2.958		-		-     172.7(7.30)  -		81.8(7.10)	-		-		98.80(7.25)	159.2(7.23)	160.4(7.11)	1
5090.767		     4.256	−0.400		-		-	-	   -		68.0(7.21)	-		118.6(7.70)	-		-		-		1
5096.998      		     4.283    	-0.196      	-		-	-	   -		71.1(7.09)	-		-		-		-		-		2
5109.652                     4.302      -0.980		-	87.90(7.47)   87.80(7.54)  -		-		-		-		-		-		-		1
5110.413      		     0.000    	-3.760      	-		-	-	   -		94.8(7.29)	-		-		-		-		-		1
5123.720      		     1.011    	-3.068      	-		-	-	   -		84.5(7.31)	-		-		-		-		-		1
5126.193      		     4.256    	-1.080      	-		-	-	   -		42.6(7.39)	-		-		-		-		-		1
5127.359		     0.915	−3.307   174.0(7.22) 		-     154.8(7.32)  -		-		-		-		83.40(7.15)	135.6(7.13)	145.0(7.09)	1
5133.681                     4.178      0.1400		-		-	-	   101.3(7.05)	-		-		-		-		-		146.1(7.34)	1
5141.739		     2.424	−2.150		-		-	-	   63.60(6.86)	56.9(7.11)	-		138.2(7.78)	-		-		113.9(7.04)	1
5150.839	             0.990    	-3.070      	-		-	-	   -		83.9(7.27)	-		-		-		-		-		1
5151.911                     1.011      -3.320 		-	171.5(7.37)   172.7(7.70)  78.40(6.94)	-		-		-		-		-		-		1
5159.058                     4.283      -0.820   70.43(6.74)		-	-	   43.40(6.90)	42.6(7.15)	-		-		51.20(7.16)	-		82.30(7.15)	1
5162.273      		     4.178     	0.020      	-		-	-	   -		95.3(7.30)	-		-		-		-		-		1
5166.282		     0.000	−4.195		-		-	-	   - 		74.1(7.27)	-		-		-		-		-		1
5171.600		     1.485	−1.790		-		-	-	   -		117.9(7.23)	-		-		-		-		-		1
5187.915                     4.143	-1.260   77.31(7.14)	83.50(7.45)   87.90(7.63)  29.70(6.90)	22.5(7.03)	-		-		34.40(7.07)	-		65.90(7.11)	1
5192.344		     2.998	-0.421		-		-	-	   -		-		-		-		-		-		-		2
5194.941		     1.557	−2.090		-		-	-	   -		92.3(7.00)	-		-		-		-		170.9(7.08)	1
5195.472                     4.220      0.080    119.5(6.89)  		-     128.7(7.35)  -		80.6(7.02)	-		-		73.90(6.82)	117.3(7.23)	-		2
5198.711		     2.222	−2.135   145.5(7.14)		-     150.9(7.62)  74.70(6.90)	66.2(7.09)	-		152.2(7.71)	76.50(7.10)	-		128.3(7.09)	1
5215.179		     3.266	−0.933	 132.4(6.93)	137.4(7.20)   142.9(7.46)  85.60(6.98)	-		-		157.2(7.73)	83.60(7.07) 	131.7(7.38)	-		1
5216.274      		     1.608  	-2.150      	-		-	-	   -		93.0(7.12)	-		-		-		-		-		1
5217.389		     3.211	−1.097		-		-	-	   -		78.7(7.27)	-		142.1(7.69)	-		-		-		1
5226.862                     3.038      -0.667   156.4(6.85)		-	-	   -		-		-		-		-		-		163.0(7.19)	2
5228.376                     4.221      -1.290 		-		-     86.00(7.70)  -		37.2(7.46)	44.14(7.47)	-		-		-		-		1
5229.845      		     3.283    	-1.136      	-		-	-	   -		81.6(7.37)	-		-		-		-		-		2
5232.939		     2.940	−0.640		-		-	-	   -		-		-		-		-		-		-		1
5242.491		     3.634	−0.840   103.8(6.79)	106.9(7.08)   113.8(7.34)  63.20(6.86)	67.3(7.08)	75.91(7.23)	-		70.00(7.13)	104.0(7.26)	100.6(6.94)	1
5243.776      		     4.256    	-1.150      	-		-	-	   -		33.3(7.27)	-		-		-		-		-		1
5247.050  		     0.087	−4.946	 133.7(6.95)	138.5(7.28)   134.4(7.50)  -		-		58.50(7.46)	-		45.70(7.04)	116.0(7.27)	-		1
5250.209                     0.121      -4.938   146.7(7.24)		-	-	   -		-		-		-		-		122.6(7.44)	-		1
5250.646		     2.198	−2.050		-		-	-	   -		-		-		-		-		-		-		1
5253.462		     3.283	−1.670	 92.50(6.82)	99.90(7.19)   103.3(7.38)  53.50(6.99)	-		-		-		54.20(7.11)	92.30(7.27)	93.00(7.08)	1
5263.305		     3.265	−0.970		-		-     159.6(7.74)  83.90(6.97)	82.7(7.21)	-		-		90.70(7.27)	-		132.0(7.19)	1
5266.555		     2.998	−0.490		-		-	-	   -		126.1(7.42)	-		-		-		-		-		1
5269.537      		     0.859    	-1.321     	-		-	-	   -		168.6(7.06)	-		-		-		-		-		1
5281.790	             3.038	−1.020	 167.9(7.18)	173.8(7.29)   174.6(7.53)  103.8(7.04)	94.1(7.31)	-		-		100.0(7.11)	162.6(7.45)	153.0(7.18)	1
5283.621		     3.241	−0.630		-		-	-	   -		104.7(7.33)	-		-		-		-		-		1
5285.118		     4.434	−1.640		-		-	-	   -		-		-		54.40(7.67)	-		-		-		1
5288.520	             3.690	−1.510		-		-	-	   -		28.0(7.18)	47.22(7.44)	-		-		-		-		4
5307.360		     1.608	−2.987		-		-	-	   -		66.9(7.39)	76.32(7.50)	147.5(7.76)	-		-		-		1
5321.110	             4.420	−1.190	 54.50(6.88)		-     70.00(7.36)  -		-		-		65.30(7.74)	-		57.10(7.15)	-		4
5322.040		     2.280	−2.840		-	106.10(7.20)  111.5(7.49)  39.00(6.81)	23.2(7.18)	49.70(7.50)	104.5(7.78)	36.40(6.85)	91.40(7.16)	89.20(6.96)	4
5324.178		     3.211	−0.240		-		-	-	   -		127.6(7.37)	-		-		-		-		-		1
5329.990	             4.076	−1.300		-		-	-	   -		-		45.33(7.37)	-		-		-		-		1
5332.900	             1.557	−2.940		-		-	-	   -		-		75.14(7.37)	-		-		-		-		1
5339.930		     3.270	−0.680	 150.0(6.98)	152.4(7.14)   155.2(7.37)  97.70(6.97)	85.6(6.98)	-		-		97.90(7.12)	144.1(7.29)	139.4(7.02)	4
5341.024                     1.608    	-2.060     	-		-	-	   -		118.6(7.59)	-		-		-		-		-		1
5349.738	             4.386	−1.300		-		-	-	   -		-		-		-		35.98(7.43)	-		-		1
5364.858		     4.445	0.22	 121.9(6.93)	127.5(7.18)   130.2(7.34)  85.70(6.89)	80.6(6.99)	-		-		89.40(7.07)	119.9(7.24)	113.1(6.90)	4
5365.399                     3.573      -1.440   92.84(6.94)	105.2(7.42)	-	   50.00(6.97)	52.1(6.90)	-		-		60.90(7.32)	97.00(7.47)	92.20(7.15)	2
5367.479		     4.415	0.35	 128.6(6.89)	134.3(7.12)	-	   91.50(6.84)	96.9(7.17)	-		-		95.00(7.02)	125.1(7.17)	-		1
5369.961		     4.370	0.35		-		-	-	   97.20(6.91)	-		-		-		98.10(7.04)	127.9(7.17)	129.5(7.01)	1
5373.698		     4.437	−0.860	 63.20(6.85)	75.40(7.24)	-	   41.30(7.07)	36.1(7.22)	49.60(7.39)	86.50(7.72)	42.40(7.16)	72.90(7.33)	65.00(7.05)	4
5379.574		     3.694	−1.480	 100.5(7.28)	96.80(7.41)	-	   36.20(6.83)	33.3(7.10)	50.31(7.32)	101.5(7.81)	42.70(7.05)	82.30(7.28)	-		1
5383.369		     4.312	0.5	 145.4(6.91)	152.0(7.08)	-	   107.5(6.87)	-		-		-		112.3(7.06)	145.1(7.19)	138.8(6.95)	1
5387.488		     4.142	−2.140		-		-	-	   -		-		-		-		-		-		-		1
5389.479		     4.415	−0.410		-		-	-	   -		59.3(7.17)	-		102.9(7.55)	-		-		-		1
5391.459	             4.154	−0.812		-		-	-	   -		-		67.99(7.47)	-		-		-		-		2
5393.170		     3.240	−0.720	 145.5(7.08)		-     165.9(7.70)  92.30(7.05)	-		-		-		97.90(7.31)	145.8(7.51)	134.3(7.10)	4
5397.127		     0.914	−1.993		-		-	-	   -		129.6(7.10)	-		-		-		-		-		1
5398.277		     4.445	−0.670		-		-	-	   -		-		61.59(7.43)	92.30(7.68)	-		-		-		1
5400.502		     4.371	−0.160		-		-	-	   -		84.1(7.38)	-		-		-		-		-		1
5405.774		     0.990	−1.844		-		-	-	   -		-		-		-		-		-		-		1
5415.192		     4.386	0.5		-		-	-	   -		105.5(7.17)	-		-		-		-		-		1
5424.070		     4.320	0.58		-		-	-	   -		116.2(7.29)	-		-		-		-		-		4
5434.523		     1.011	−2.122		-		-	-	   -		-		-		-		-		-		-		1
5436.588	             2.279	−3.390		-		-	-	   -		-		28.69(7.32)	-		-		-		-		1
5441.340  		     4.310	−1.580		-		-	-	   -		-		21.82(7.42)	56.70(7.66)	-		-		-		4
5445.042		     4.390	−0.020	 107.7(6.80)	118.3(7.20)   124.7(7.41)  69.50(6.96)	84.2(7.25)	-		-		83.80(7.15)	115.4(7.33)	107.1(6.94)	1
5466.390		     4.371	−0.630		-		-	-	   -		55.5(7.28)	-		103.7(7.77)	-		-		-		1
5472.709	             4.209	−1.550		-		-	-	   -		-		31.49(7.57)	-		-		-		-		1
5473.901		     4.154      -0.760      	-		-	-	   -		48.8(7.09)	-		-		-		-		-		1
5487.745      		     4.320    	-0.352      	-		-	-	   -		54.3(6.92)	-		-		-		-		-		1
5501.464		     0.958	−2.950		-		-	-	   -		83.1(7.07)	-		-		-		-		-		1
5506.780		     0.990	−2.800		-		-	-	   -		88.2(7.05)	-		-		-		-		-		4
5522.450		     4.210	−1.400		-		-	- 	   -		-		32.81(7.44)	63.90(7.53)	-		-		-		4
5525.544                     4.231      -1.330   69.58(7.15)		-     74.30(7.33)  29.90(7.05)	-		43.21(7.49)	-		36.80(7.28)	65.80(7.35)	58.00(7.12)	1
5532.750		     3.570	−2.000		-		-	-	   -		-		-		-		-		-		-		4
5543.147		     3.694	−1.570		-		-	-	   -		-		-		-		-		-		-		1
5543.936                     4.217      -1.140   78.36(7.10)		-	-	   35.50(6.97)	34.0(7.23)	48.12(7.40)	-		44.30(7.24)	80.50(7.48)	73.50(7.19)	1
5546.506      		     4.371    	-1.310      	-		-	-	   -		21.9(7.26)	-		-		-		-		-		1
5554.894		     4.549	−0.440		-		-	-	   59.00(7.11)	59.3(7.31)	76.79(7.59)	-		-		42.30(6.94)	-		1
5557.983      		     4.473    	-1.280      	-		-	-	   -		27.5(7.45)	-		-		-		-		-		1
5560.212                     4.435      -1.190   69.36(7.24)	68.10(7.35)   71.70(7.48)  25.70(7.00)	28.1(7.34)	40.36(7.46)	-		33.10(7.24)	63.20(7.38)	55.50(7.12)	1
5562.706      		     4.435    	-0.580		-		-	-	   -		32.9(6.83)	-		-		-		-		-		2
5563.600      		     4.191    	-0.990      	-		-	-	   -		50.3(7.37)	-		-		-		-		-		1
5567.390		     2.610	−2.560		-		-	-	   - 		25.8(7.30)	52.82(7.65)	-		-		-		-		4
5569.620		     3.420	−0.490		-	153.0(7.14)   155.7(7.36)  100.8(7.00)	-		-		-		102.2(7.17)	145.9(7.30)	139.4(6.99)	4
5576.090		     3.430	−0.851	 138.6(7.22)	128.0(7.23)	-	   66.90(6.74)	72.6(7.15)	-		140.6(7.69)	88.40(7.36)	129.9(7.52)	125.0(7.19)	1
5586.756		     3.368	−0.210	 165.5(6.82)		-	- 	   -		-		-		-		129.6(7.22)	-		166.0(7.04)	1
5615.644		     3.332	−0.140		-		-	-	   -		-		-		-		-		-		-		1
5617.190                     3.252      -2.880		-	54.60(7.29)   63.00(7.59)  -		-		-		-		-		47.10(7.35)	-		1
5618.631		     4.209	−1.380		-	63.10(7.04)	-	   23.00(6.79)	-		37.86(7.39)	-		-		62.60(7.18)	-		1
5624.022      		     4.386    	-1.480      	-		-	-	   -		20.1(7.39)	-		-		-		-		-		1
5624.542      		     3.417    	-0.900      	-		-	-	   -		79.0(7.17)	-		-		-		-		-		1
5633.946	             4.991	−0.270		-		-	-	   -		46.5(7.27)	50.62(7.24)	-		-		-		-		1
5636.696                     3.640      -2.610	        -	42.60(7.25)	-	   -		-		-		-		-		34.30(7.25)	-		1
5638.260		     4.220	−0.720		-		-	-	   -		-		65.13(7.51)	-		-		-		-		4
5641.436		     4.256	−1.180		-		-	-	   -		-		-		-		-		-		-		1
5653.865	             4.386	−1.640		-		-	-	   -		-		25.81(7.51)	-		-		-		-		1
5662.516      		     4.178    	-0.573      	-		-	-	   -		48.5(6.91)	-		-		-		-		-		2
5679.020		     4.650	−0.770		-		-	-	   -		31.9(7.34)	-		75.30(7.68)	-		-		-		4
5679.025		     4.652	−0.920		-		-	-	   -		-		45.14(7.49)	-		-		-		-		1
5686.530		     4.550	−0.450		-		-	-	   -		-		-		-		-		-		-		4
5701.544                     2.559      -2.216   129.5(7.15)	128.1(7.35)   127.5(7.50)  58.80(6.90)	-		-		-		63.00(7.12)	111.6(7.32)	113.1(7.12)	1
5717.833		     4.284	−1.130		-		-	-	   -		-		48.0(7.46)	-		-		-		-		1
5731.760		     4.260	−1.150		-	76.30(7.41)   84.90(7.66)  34.10(7.13)	34.6(7.43)	45.35(7.52)	-		-		72.30(7.48)	-		4
5741.848                     4.256      -1.730   43.00(7.08)		-     52.50(7.40)  -		-		-		-		57.90(7.20)	42.40(7.25)	36.60(7.15)	1
5752.032		     4.549	−0.864		-		-	-	   -		30.3(7.16)	41.59(7.27)	-		-		-		-		2
5753.120		     4.260	−0.760	 90.40(6.98)	85.50(7.07)	-	   45.10(6.83)	49.6(7.18)	-		-		-		82.90(7.18)	82.50(7.01)	1
5775.080		     4.220	−1.203		-		-	-	   -		27.7(7.25)	47.04(7.52)	90.00(7.91)	-		-		64.70(7.08)	2
5793.913		     4.220	−1.700		-		-	-	   -		-		24.21(7.36)	61.80(7.62)	-		-		-		1
5806.730		     4.610	−0.900		-		-	-	   -		-		39.80(7.46)	80.90(7.88)	-		-		-		4
5809.220		     3.880	−1.690		-		-     81.60(7.44)  21.70(6.78)	23.5(7.40)	35.56(7.47)	-		31.20(7.08)	72.70(7.36)	65.50(7.12)	4
5816.373		     4.549	−0.680		-		-	-	   -		-		63.59(7.56)	-		-		-		-		1
5852.220		     4.550	−1.180		-		-     68.50(7.65)  20.50(7.10)	-		29.33(7.43)	-		21.80(7.20)	-		44.20(7.21)	4
5855.091		     4.607	−1.760		-		-     35.10(7.47)  -		-		-		47.90(7.81)	-		-		-		1
5856.088                     4.294      -1.640   49.45(7.07)	49.10(7.13)   59.80(7.41)  -		-		23.56(7.35)	-		-		51.20(7.30)	39.80(7.08)	1
5859.586                     4.549      -0.386   105.6(7.26)	101.9(7.40)   99.10(7.39)  45.20(6.75)	43.1(6.94)	57.23(7.13)	-		50.90(6.94)	79.00(7.05)	75.10(6.82)	2
5862.357		     4.549	−0.051		-		-	-	   -		-		70.94(7.08)	-		62.60(6.82)	-		89.10(6.75)	2
5883.813		     3.959	−1.360   76.60(6.95)		-	-	   38.60(6.99)	-		-		95.00(7.76)	42.80(7.17)	-		79.70(7.21)	1
5916.249		     2.453	−2.994		-		-	-	   -		-		45.43(7.48)	99.30(7.69)	-		-		-		1
5927.786		     4.650	−1.090		-		-	- 	   -		-		31.50(7.34)	-		-		-		-		1
5930.173		     4.652	−0.230		-		-	-	   -		60.9(7.21)	73.96(7.40)	113.2(7.72)	-		-		-		1
5934.650		     3.930	−1.020		-		-	-	   -		47.7(7.26)	-		105.1(7.75)	-		-		-		4
5949.346		     4.608	−1.248		-		-	-	   -		-		24.98(7.29)	-		-		-		-		2
5956.692		     0.859	−4.605	 107.6(6.84)		-     115.5(7.42)  27.50(6.88)	-		38.63(7.33)	122.2(7.81)	30.90(7.08)	104.3(7.36)	-		1
5975.350                     4.835      -0.883   68.71(7.31)	64.10(7.36)   65.50(7.42)  21.50(6.89)	-		-		-		30.00(7.16)	59.50(7.35)	-		2
5976.777                     3.943      -1.310   84.89(7.02)	94.60(7.42)   65.50(7.40)  37.60(6.90)	34.5(7.35)	52.75(7.59)	-		41.50(7.06)	80.00(7.27)	73.40(7.02)	2
5984.814		     4.733	−0.343		-		-     84.20(7.25)  -		49.1(7.27)	-		-		-		-		-		2
5987.066		     4.795	−0.556		-		-       -	   -		-		55.43(7.55)	-		-		-		-		2
6003.010		     3.881	−1.120	 100.3(7.06)	103.6(7.33)   101.4(7.36)  51.60(6.95)	53.1(7.26)	68.97(7.53)	109.8(7.74)	58.20(7.19)	92.90(7.31)	92.40(7.10)	1
6007.960		     4.652	−0.978		-		-	-	   -		-		40.95(7.45)	-		-		-		-		2
6008.556      		     3.884    	-1.291      	-		-	-	   -		50.0(7.39)	-		-		-		-		-		2
6024.049		     4.548	−0.120	 101.8(6.87)	108.5(7.22)   116.3(7.42)  73.60(7.03)	-		-		-		79.30(7.12)	113.0(7.46)	104.7(7.08)	1
6024.060		     4.55	−0.060		-		-       -	   -		-		87.92(7.45)	-		-		-		-		4
6027.050		     4.076	−1.210		-		-	-	   -		-		53.43(7.44)	97.50(7.79)	-		-		-		1
6055.992		     4.733	−0.460		-		-	-	   -		-		-		-		-		-		-		1
6056.010		     4.73	−0.400		-		-	-	   -		-		58.98(7.40)	93.80(7.70)	-		-		-		4
6065.482		     2.608	−1.530		-		-	-	   -		-		-		-		-		-		-		1
6078.491		     4.795	−0.424		-		-	-	   -		-		-		-		-		-		-		2
6078.999		     4.652	−1.120		-		-	-	   -		-		-		100.8(7.91)	-		-		-		1
6082.710		     2.222	−3.573	 75.2(6.96)	90.40(7.35)   84.50(7.40)  -		-		24.27(7.29)	68.30(7.68)	-		71.70(7.26)	59.30(7.04)	1
6096.660		     3.98	−1.780		-		-	-	   -		-		-		-		-		-		-		4
6120.246                     0.915      -5.950   36.93(7.12)	49.20(7.24)	-	   -		-		-		-		-		28.20(7.22)	-		1
6127.906		     4.143	−1.550		-		-	-	   -		-		32.29(7.34)	-		-		-		-		2
6136.610		     2.45	−1.400		-		-	-	   -		-		-		-		-		-		158.4(6.94)	4
6136.994                     2.198      -2.950   107.0(6.88) 	108.2(7.10)	-	   -		-		-		-		40.40(6.96)	-		95.70(7.01)	1
6137.694		     2.588	−1.403	 166.1(6.94)	178.5(7.24)   171.5(7.37)  98.90(6.96)	87.8(7.07)	-		-		96.60(7.07)	168.9(7.44)	155.2(7.05)	1
6151.620		     2.18	−3.290	 94.00(6.97)	103.5(7.31)   93.50(7.26)  30.60(6.97)	-		40.25(7.36)	1002.(7.62)	28.70(7.02)	84.90(7.23)	79.20(7.04)	4
6157.725		     4.076	−1.260		-		-   	-	    -		-		51.13(7.43)	-		-		-		-		4
6165.360		     4.14	−1.470	 64.00(7.11)	74.30(7.44)   67.10(7.35)  26.60(7.08)	-		32.29(7.34)	76.50(7.71)	24.40(7.08)	60.20(7.29)	56.10(7.16)	4
6173.340		     2.22	−2.880		-	118.8(7.28)   121.1(7.50)  44.00(6.88)	-		56.99(7.40)	124.3(7.79)	48.20(7.08)	103.1(7.27)	100.0(7.05)	4
6180.204		     2.727	−2.780	 86.40(7.00)		-     97.00(7.49)  29.70(6.98)	-		40.16(7.39)	-		29.20(7.06)	88.50(7.45)	-		1
6187.989		     3.94	−1.570		-		-	-	   -		-		-		85.80(7.86)	-		-		-		1
6191.560		     2.43	−1.420		-		-	-	   -		-		-		-		-		-		-		4
6200.314		     2.608	−2.437	 115.4(7.05)	119.2(7.35)   127.0(7.64)  46.70(6.87)	-		61.89(7.46)	125.2(7.83)	48.70(7.02)	107.1(7.39)	98.90(7.03)	1
6213.429		     2.222	−2.660	 139.2(7.22)	130.0(7.28)   132.4(7.50)  57.10(6.92)	-		70.91(7.52)	134.0(7.74)	64.20(7.21)	116.1(7.33)	114.1(7.07)	1
6219.279		     2.198	−2.433	 142.8(7.03)	145.2(7.30)   147.3(7.53)  68.70(6.92)	-		78.79(7.46)	153.4(7.79)	69.20(7.07)	129.6(7.36)	121.7(6.96)	1
6229.225		     2.845	−2.970		-		-     	-	   -		-		27.71(7.38)	8.60(7.86)	-		-		-		1
6230.720		     2.56	−1.280		-		-	-	   -		104.5(7.26)	-		-		-		-		-		4
6232.639		     3.653	−1.271		-		-     120.9(7.61)  56.60(6.96)	-		67.64(7.36)	116.9(7.66)	58.70(7.11)	107.0(7.47)	94.50(7.00)	2
6240.646		     2.222	−3.380	 95.60(6.91)	100.9(7.17)   100.4(7.32)  -		-		37.31(7.42)	-		26.70(6.89)	85.80(7.16)	76.00(6.90)	1
6246.318		     3.603	−0.960	 128.4(7.06)	128.9(7.30)   130.6(7.43)  77.80(7.06)	72.4(7.22)	-		-		83.60(7.32)	124.3(7.45)	119.7(7.12)	1
6252.554		     2.404	−1.687	 167.5(6.99)	174.5(7.24)   172.6(7.43)  -	 	87.6(7.16)	-		-		94.60(7.11)	156.6(7.32)	149.8(6.99)	1
6254.258		     2.279	-2.480		-		-	-	   -		71.2(7.50)	-		-		-		-		-		1
6256.361      		     2.453    	-2.620      	-		-	-	   -		51.1(7.44)	-		-		-		-		-		1
6265.131		     2.176	−2.550		-		-     	-	   61.30(6.85)	48.9(7.08)	74.59(7.45)	-		66.40(7.09)	126.3(7.37)	123.5(7.08)	1
6270.223                     2.858      -2.710 		-		-	-	   25.60(6.94)	-		37.33(7.37)	-		35.80(7.26)	-		-		1
6280.617                     0.859      -4.390		-		-	-	   -		-		-		-		48.50(7.20)	-		-		1
6290.965                     4.733      -0.874		-		-	-	   -		-		60.95(7.63)	-		-		-		-		2
6297.800                     2.222      -2.740		-		-	-	   62.40(7.10)	-		64.27(7.43)	-		-		113.0(7.33)	106.6(6.99)	1
6301.500		     3.654	−0.672	 119.1(6.72)	128.3(7.30)	-	   - 		-		-		-		79.20(7.04)	125.6(7.30)	116.7(6.89)	2
6302.494                     3.686      -1.131		-		-	-	   -		-		69.65(7.36)	-		-		-		-		2
6315.809		     4.076	−1.710		-		-	-	   -		-		-		70.90(7.64)	-		-		-		2
6318.018                     2.453      -2.330   137.1(7.12)  		-     147.8(7.72)  -		-		-		-		-		-		-		2
6322.690		     2.588	−2.426	 121.9(7.10)	123.9(7.37)   125.5(7.55)  49.40(6.89)	-		62.74(7.43)	125.9(7.78)	51.00(7.04)	108.5(7.35)	102.3(7.04)	2
6335.328		     2.198	−2.230	 144.4(6.83)	152.1(7.19)   152.5(7.39)   -		-		83.95(7.36)	161.4(7.66)	76.80(7.03)	134.3(7.22)	130.5(6.90)	1
6336.823                     3.686      -1.050		-		-	-	   71.70(7.10)	-		786.68(7.62)	-		6.70(7.32)	-		-		1
6344.148                     2.433      -2.923		-		-	-	   -		-		47.41(7.40)	-		-		-		-		1
6380.740		     4.19	−1.320		-		-	-	   -		-		40.69(7.42)	-		-		-		-		4
6380.746		     4.186	−1.400		-		-	-	   -		-		-		-		-		-		-		1
6393.602		     2.432	−1.620		-		-     178.0(7.44)  98.50(6.97)	-		-		-		103.3(7.24)	163.1(7.35)	161.9(7.13)	1
6408.016	             3.686	−1.048	 	-		-     127.3(7.52)  64.70(6.94)	-		-		-		63.70(7.02)	105.1(7.21)	105.9(7.01)	2
6411.647		     3.653	−0.820	 140.7(7.18)		-     145.5(7.58)  88.50(7.17)	-		-		149.6(7.76)	88.70(7.31)	132.7(7.49)	126.1(7.13)	1
6416.933                     4.796      -0.885		-	48.90(7.04) 	-	   23.50(6.96)	-		-		-		33.20(7.25)	94.50(7.38)	47.00(7.05)	2
6419.950		     4.73	−0.090		-		-     97.60(7.34)  53.50(6.91)	-		68.17(7.10)	105.9(7.68)	57.80(7.08)	-		89.00(7.08)	4
6421.349		     2.278	−2.027	 176.2(7.12)		-     174.3(7.60)  86.30(6.96)	82.8(7.28)	-		-		87.10(7.13)	-		152.3(7.17)	1
6430.850		     2.18	−2.010	 168.6(6.98)	178.0(7.28)   173.1(7.44)  -		-		-		-		87.90(7.03)	157.4(7.35)	151.3(7.01)	4
6469.192                     4.835      -0.770		-		-	-	   -		-		42.59(7.43)	-		-		-		-		1
6475.626		     2.559	−2.940		-		-	-	   -		-		43.77(7.45)	-		-		-		-		1
6481.870                     2.278      -2.984		-		-	-	   39.60(6.93)	-		51.87(7.41)	-		37.20(6.98)	105.4(7.44)	95.60(7.09)	1
6494.980		     2.404	−1.273		-		-	-	   -		-		-		-		-		-		-		1
6495.741                     4.835      -0.940		-		-	-	   -		-		29.25(7.28)	-		-		-		-		1
6533.930		     4.558	−1.460		-		-	-	   -		-		-		-		-		-		-		1
6546.239		     2.758	−1.650		-		-	-	   -		-		-		160.6(7.69)	-		-		-		1
6569.209		     4.733	−0.420		-		-	-	   -		-		-		101.4(7.76)	-		-		-		1
6574.227                     0.990      -5.040   89.39(7.05)	96.40(7.24)   97.20(7.51)  -		-		-		-		-		83.60(7.40)	-		1
6575.019		     2.588	−2.820	 92.90(6.94)		-     112.1(7.61)  34.50(6.97)	-		-		-		39.30(7.16)	87.90(7.25)	-		1
6592.910		     2.72	−1.470	 139.8(6.73)	152.6(7.18)   149.3(7.29)  79.20(6.82)	-		-		-		82.90(7.04)	135.1(7.19)	135.0(6.94)	4
6593.871		     2.432	−2.422	 121.1(6.84)	134.7(7.32)   142.3(7.62)  60.70(6.94)	-		-		140.9(7.80)	58.40(7.02)	121.2(7.37)	115.9(7.05)	1
6597.557		     4.759	−1.070	 53.00(7.19)		-     64.30(7.54)  -		-		-		66.30(7.72)	-		55.70(7.44)	-		1
6608.024		     2.278	−4.030	 47.60(7.03)	63.40(7.30)   61.40(7.46)  -		-		-		70.30(7.71)	-		47.90(7.29)	-		1
6609.110		     2.559	−3.227		-		-     	-	   -		-		-		111.7(7.66)	-		-		-		1
6627.540		     4.548	−1.680		-		-     52.20(7.63)  -		-		-		56.50(7.81)	-		41.00(7.46)	-		1
6646.931                     2.609      -3.990		-	40.90(7.26)   54.60(7.69)  -		-		-		-		-		35.50(7.40)	-		1
6677.989		     2.692	−1.470		-	177.3(7.33)   175.7(7.50)  95.10(6.98)	-		-		-		-		158.7(7.39)	-		1
6725.356                     4.103      -2.170		-	38.30(7.25)	-	   -		-		-		-		-		34.00(7.29)	-		1
6733.151		     4.638	−1.580		-		-	-	   -		-		-		51.80(7.71)	-		-		-		1
6739.521		     1.557	−4.950		-	58.70(7.03) 	-	   -  		-		-		-		-		-		-		1
6750.150		     2.424	−2.621		-		-	-	   52.70(6.96)	-		-		129.9(7.76)	-		114.8(7.40)	-		1
6752.707                     4.640      -1.200          -	52.7(7.22)    66.50(7.53)  -          	-		-		-		-		52.50(7.32)	-		1
6810.260	             4.61	−1.200		-		-	-	   -		-		-		75.70(7.75)	-		-		-		4
6843.648		     4.548	−0.930		-		-	-	   -		-		-		91.70(7.84)	-		-		-		1
6858.145		     4.607	−1.060		-		-	-	   -		-		-		74.50(7.66)	-		-		-		1
7071.854		     4.607	−1.700		-		-	-	   -		-		-		52.30(7.79)	-		-		-		1
7219.678		     4.076	−1.690		-		-	-	   -		-		-		79.50(7.74)	-		-		-		1
4233.172	  Fe II	     2.583	−2.000		-	106.9(7.07)   	-	   99.90(6.98)	123.6(7.09)	-		-		111.1(7.25)	121.5(7.23)	-		1
4369.411      		     2.778    	-3.670      	-		-	-	   -		46.5(7.08)	-		-		-		-		-		1
4416.830                     2.778      -2.600		-		-	-	   -		-		75.43(7.48)	-		-		-		-		1
4489.183      		     2.828    	-2.970      	-		-	-	   -		90.3(7.38)	-		-		-		-		-		1
4491.405		     2.855	−2.700		-	73.80(7.21)	-	   67.50(7.05)	93.0(7.20)	63.71(7.31)	-		71.20(7.17)	85.70(7.34)	94.20(7.07)	1
4508.288		     2.855	−2.210		-	84.70(7.00)	-	   78.30(6.85)	-		80.78(7.28)	-		77.40(6.84)	-		107.8(6.91)	1
4515.339		     2.84	−2.480		-	83.70(7.22)   102.6(7.35)  68.30(6.83)	101.5(7.17)	-		-		-		95.90(7.37)	-		1
4520.224		     2.81	−2.600		-		-      	-	   63.10(6.78)	105.8(7.39)	-		-		73.10(7.06)	-		-		1
4541.524                     2.856      -3.050		-		-	-	   -		87.8(7.42)	59.95(7.55)	-		-		-		-		1
4576.340		     2.844	-3.040		-		-	-	   -		82.0(7.25)	60.50(7.54)	-		-		-		-		1	
4582.835		     2.844	-3.100		-		-	-	   -		-		52.11(7.34)	-		-		-		-		1
4620.521		     2.828	−3.280		-		-	-	   40.50(6.91)	66.1(7.11)	46.88(7.35)	75.10(7.84)	-		65.30(7.32)	-		1
4629.339		     2.807	−2.280		-		-     129.4(7.67)  81.80(6.95)	-		-		-		88.70(7.16)	-		-		1
4731.453		     2.891	−3.360		-		- 	-	   -		72.1(7.36)	-		-		-		-		-		1
4923.927		     2.891	−1.320	 143.8(6.81)	143.6(7.27)	-	   119.8(6.85)	170.8(7.27)	-		-		135.20(7.09)	153.5(7.23)	-		1
4993.350		     2.81	−3.670		-		-	-	   -  		-		-		71.70(7.79)	-		-		-		2
5120.352      		     2.828    	-4.214      	-		-	-	   -		31.1(7.32)	-		-		-		-		-		2
5197.560		     3.23	−2.250		-	82.90(7.27)	-	   69.50(6.81)	97.6(6.94)	71.90(7.22)	-		81.00(7.11)	-		100.4(6.94)	4
5234.620		     3.22	−2.240		-	84.70(7.26)	-          74.90(6.89)	-		78.75(7.33)	104.8(7.75)	82.20(7.08)	91.40(7.17)	102.8(6.93)	4
5256.938      		     2.891    	-4.250      	-		-	-	    -		24.0(7.24)	-		-		-		-		-		2
5264.812      		     3.230    	-3.190      	-		-	-	    -		53.9(7.08)	-		-		-		-		-		1
5284.100	             2.89	−3.010		-		-	-	    -		-		-		-		-		-		-		4
5325.560		     3.22	−3.170		-		-	-	    -		-		-		-		-		-		-		4
5414.050		     3.22	−3.620		-		-     45.80(7.59)   -		33.9(7.28)	-		40.80(7.81)	-		29.50(7.29)	38.30(7.27)	4
5425.257		     3.199	−3.360		-		-	-	    -		57.0(7.28)	-		56.60(7.79)	-		-		-		4
5534.830		     3.25	−2.770	 60.80(7.03)		-	-	   51.20(7.19)	70.0(7.15)	-		-		-		-		-		4
5991.370		     3.15	−3.560		-		-	-	   -		-		-		48.60(7.73)	-		-		-		4
6147.741      		     3.889    	-2.721      	-		-	-	   -		57.2(7.23)	-		-		-		-		-		2
6149.250		     3.89	−2.720		-		-	-	   -		-		30.37(7.29)	42.90(7.48)	-		-		-		4
6238.392                     3.889      -2.630		-		-	-	   -		59.8(7.19)	36.14(7.36)	-		-		-		-		2
6247.550		     3.89	−2.340	 42.10(6.75)	48.00(7.43)	-	   -		-		49.14(7.41)	54.50(7.51)	-		-		62.00(7.03)	4
6369.462                     2.891      -4.253   22.61(7.08)	23.10(7.50)   29.60(7.30)  43.80(7.02)	-		-		-		-		27.70(7.36)	-		2
6416.919		     3.891	−2.470	 41.50(7.16)		-	-	   23.70(6.91)	-		-		-		32.80(7.11)	47.00(7.46)	-		2
6432.680		     2.891	−3.708	 48.50(7.15)		-     62.40(7.51)  32.70(7.15)	-		34.40(7.43)	-		39.20(7.27)	52.90(7.44)	57.20(7.21)	2
6456.383		     3.903	−2.075	 63.90(7.01)		-     80.80(7.45)  51.40(6.95)	-		55.64(7.33)	71.80(7.72)	61.20(7.16)	65.10(7.26)	75.40(7.05)	1
6516.080                     2.891      -3.450		-		-	-	   -		-		56.71(7.75)	-		-		-		



The numbers in the paranthesis in columns 5-14 give the derived abundances from the respective line.
References: 1. Führ et al. (1988), 2. Kurucz (1988), 3. Bridges J. M & Kornblith R. L. (1974), 4. Lambert et al. (1996)


==> Table12.txt <==
Lines used for deriving elemental abundances

 Wavelength      Element     Elow       log gf    HD 24035      HD 32712       HD 36650    	HD94518        HD 147609      HD 154276       HD 179832        HD 207585        HD 211173     HD 219116   References
    (Å)           id          ev                         

5682.633	 Na I		2.102	−0.700    126.7(6.29)	133.5(6.31)	126.0(6.44)	63.50(5.86)	66.2(6.13)	83.46(6.23)	132.2(6.55)	79.00(6.17)	121.5(6.43)	104.5(6.13)	1
5688.205			2.100	−0.450	  137.1(6.21)	151.3(6.31)	130.1(6.26)	85.20(5.94)	98.2(6.39)	-		145.1(6.50)	98.00(6.22)	136.2(6.41)	126.8(6.24)	1
6154.226			2.102	−1.560	  49.40(5.91)	66.90(6.04)	67.70(6.30)	20.50(5.90)	-		27.36(6.13)	-		22.20(6.00)	60.10(6.21)	37.90(5.92)	1
6160.747			2.104	−1.260	  88.30(6.20)	92.70(6.16)	87.50(6.31)	29.20(5.81)	-		47.85(6.22)	-		38.00(6.03)	74.80(6.15)	57.20(5.93)	1
4571.096	 Mg I		0.000	−5.691	  -		-		-		-		-		108.9(7.88)	-		-		-		-		2
4702.991			4.346	−0.666	  -		179.6(7.10)	-		179.6(7.27)	156.2(7.56)	-		-		149.0(7.16)	-		177.3(7.48)	3
4730.029			4.346	−2.523	  -		-		85.10(7.71)	45.50(7.46)	32.3(7.48)	60.20(7.80)	87.10(7.81)	-		76.80(7.60)	-		3
5528.405			4.346	−0.620	  -		-		-		175.6(7.26)	153.3(7.53)	-		-		168.7(7.34)	-		170.8(7.44)	4
5711.088			4.346	−1.833	  111.1(7.23)	118.5(7.39)	125.7(7.66)	88.80(7.48)	68.1(7.38)	101.4(7.76)	130.4(7.84)	78.10(7.39)	125.1(7.72)	114.6(7.48)	3
6696.023	 Al I		3.143	-1.347	  -		-		-		-		-		36.21(6.29)	-		-		53.50(6.12)	-		5
6698.673			3.143	-1.647	  -		-		-		-		-		18.39(6.17)	-		-		36.40(6.22)	-		5
4782.991	 Si I		4.950	-2.470	  -		-		-		-		-		-		26.90(7.55)	-		-		-		1
5645.613	  		4.930	-2.140	  -		-		-		-		20.5(7.37)	30.77(7.52)	-		-		-		-		6
5665.555	  		4.920	-2.040	  -		-		-		-		26.7(7.41)	35.58(7.51)	-		-		-		-		6
5690.425	  		4.929	−1.870	  56.60(7.23)	65.10(7.66)	57.70(7.39)	30.80(7.14)	29.2(7.30)	43.50(7.50)	-		33.10(7.23)	-		53.60(7.24)	6
5793.073			4.930	-2.060	  -		-		-		-		-		39.57(7.62)	61.90(7.89)	-		-		-		6
5948.541                        5.083   -1.230    86.85(7.29)	95.40(7.76)	-		59.10(7.17)	63.9(7.41)	74.91(7.54)	-		61.60(7.26)	-		-		6
6131.852			5.616	−1.140	  -		47.60(7.39)	47.80(7.23)	-		-		-		-		-		29.80(6.89)	35.20(6.92)	1
6145.016			5.616	−0.820	  -		-		-		25.30(6.61)	-		-		-		-		-		-		7
6155.134			5.619	−0.400	  -		-		-		-		-		-		-		-		-		-		7
6237.319			5.613	−0.530	  -		-		81.40(7.22)	44.90(6.70)	-		-		-		-		68.50(7.04)	-		7
6414.980			5.870	-1.100	  -		-		-		-		-		-		51.30(7.75)	-		-		-		1
6555.463			5.980	-1.000	  -		-		-		-		-		-		45.30(7.64)	-		-		-		1
4098.528	 Ca I		2.526	−0.540	  -		-		-		86.70(6.10)	-		-		-		95.90(6.37)	-		-		5
4283.011			1.886	−0.224	  -		-		-		124.4(5.90)	-   		-		-		147.3(6.29)	177.1(6.26)	-		5
4318.652			1.899	−0.208	  -		-		156.70(6.10)	-		105.4(6.02)	116.3(5.91)	-		-		146.9(5.95)	149.8(5.95)	5
4425.437			1.879	−0.385	  154.0(5.88)	-		152.3(6.17)	111.9(5.88)	113.0(6.33)	-		-		122.7(6.18)	152.7(6.16)	152.2(6.12)	5
4435.679   			1.890   -0.520    -		-		-		120.0(6.13)	-		123.6(6.27)	-		-		-		-	        5
4455.887			1.899	−0.510	  -  		178.7(6.13)	-		119.2(6.12)	-		137.6(6.43)	-		123.8(6.33)	173.9(6.51)	-		5
4456.616   			1.899   -1.660    -		-		-		58.40(6.14)	51.6(6.32)	68.56(6.53)	-		72.90(6.57)	-		93.00(6.26) 	5
4526.928	  		2.709	-0.430	  -		-		-		-		51.6(5.78)	77.36(6.10)	-		-				-		5
4578.550    			2.521   -0.560	  -		-		114.0(6.29)	-		61.7(5.94)	71.03(5.99)	103.9(6.12)	-				-		5
4585.865	  		2.526	-0.160	  -		-		-		-		98.6(6.28)	132.1(6.45)	-		-		-		-		5
5260.387			2.521	−1.900	  57.60(6.15)	56.90(6.00)	61.00(6.38)	-		-		26.90(6.38)	-		-		48.60(6.18)	41.10(6.12)	5
5261.704			2.521	−0.730	  - 		-		-		78.30(6.13)	-		-		-		75.70(6.21)	121.3(6.54)	-		5
5349.465			2.709	−1.178	  -		-		-		-		-		-		-		-		-		-		8
5512.980			2.932	−0.290	  -		109.2(5.92)	110.6(6.22)	67.70(5.87)	52.0(5.82)	76.65(6.13)	108.8(6.24)	-		101.1(6.12)	94.60(5.92)	5
5581.965			2.523	−1.833	  -		-		117.8(6.31)	-		68.9(6.20)	85.75(6.39)	124.9(6.50)	75.70(6.18)	115.7(6.37)	108.5(6.15)	5
5588.749			2.525	0.21	  -		-		-		-		121.1(6.29)	133.6(6.10)	124.5(6.49)	-		-		-		5
5590.114			2.521	−0.710	  109.6(5.91)	112.2(5.89)	113.9(6.22)	75.80(6.07)	64.7(6.11)	86.73(6.40)	-		68.80(6.03)	106.5(6.18)	104.0(6.06)	5
5594.462			2.523	−0.050	  -		-		-		-		-		130.4(6.31)	-		114.6(6.03)	-		-		5
5857.451			2.932	0.23	  129.6(5.78)	137.0(5.81)	133.5(6.07)	101.2(5.90)	104.1(6.28)	114.8(6.15)	-		-		140.2(6.17)	132.2(6.04)	5
6102.723			1.879	−0.890	  141.5(5.81)	153.5(5.88)	146.2(6.12)	102.4(6.12)	89.0(6.19)	-		-		96.80(6.16)	-		137.7(6.08)	5
6122.217    			1.886   -2.303    -		-		-		-		-		158.6(6.42)	-		-		-	     	-		5
6161.297			1.523	-1.020	  -		-		-		-		33.7(5.84)	53.72(6.05)	-		-		-		-		5
6162.173			1.899	0.1	  -		-		-		156.3(5.81)	142.1(6.20)	175.5(6.04)	-		-		-		-		5
6166.439			2.521	−0.900	  103.1(5.91)	105.9(5.88)	100.5(6.06)	-		36.1(5.76)	62.24(6.10)	-		-		-		85.00(5.84)	5
6169.042                        2.523   -0.550    126.8(5.99)	126.1(5.90)	127.9(6.24)	-		57.9(5.82)	82.07(6.14)	-		-		115.9(6.13)	102.4(5.82)	5
6169.563                        2.523   -0.270    129.6(5.78)	137.7(5.81)	139.2(6.19)	87.30(5.83)	73.9(5.84)	144.6(5.90)	-		-		-		118.4(5.84)	5
6439.075			2.525	0.47	  -		-		-		-		129.3(6.13)	-		-		-		-		-		5
6449.808			2.523	−0.550	  -		-		140.1(6.40)	85.30(6.05)	-		-		131.7(6.31)	-		122.7(6.21)	-		5
6455.598			2.523	−1.350	  -		-		-		38.50(5.95)	-		50.95(6.31)	163.0(6.06)	-		89.80(6.38)	75.70(6.11)	5
6471.662			2.525	−0.590	  132.6(6.09)	124.5(5.87)	129.6(6.25)	74.90(5.90)	60.4(5.90)	84.48(6.21)	128.8(6.29)	-		-		113.1(6.02)	5
6493.781			2.521	0.14	  163.0(5.81)	-		-		-		101.4(5.94)	115.5(5.92)	-		-		-		-		5
6499.650			2.523	−0.590	  -		133.3(6.00)	127.7(6.22)	-		55.9(5.80)	79.67(6.11)	-		79.60(6.05)	108.1(5.98)	101.6(5.81)	5
6572.779			0.000	−4.290	  -		-		113.4(6.46)	-		-		-		-		-		96.10(6.31)	76.80(6.13)	5
6717.692    			2.709   -0.610    -		-		-		82.30(6.22)	-		101.9(6.64)	-		-		-		-	  	8
7148.150			2.709	0.208	  -		-		-		-		-		-		-		-		-		-		8
4374.457         Sc II	        0.618   -0.440    159.5(3.08)	139.0(3.14)	144.7(3.29)	102.8(2.97)	-		-		-		99.40(3.01)	131.7(3.16)	-		9
4400.389    			0.606   -0.510    -		-		-		81.00(2.48)	-		-		-		-		-		-		5
4431.352	 		0.605	−1.880	  -		-		-		32.50(2.70)	-		-		-		37.80(2.87)	76.70(3.20)	-		5
5031.021			1.357	−0.260	  -		-		-		68.10(2.58)	-		-		-		-		112.3(3.23)	-		9
5239.813			1.455	−0.770	  -		-		-		-		-		-		-		-		-		-		5
5526.790			1.768	0.13	  131.7(3.07)	119.8(3.31)	120.7(3.23)	74.90(2.71)	-		-		-		85.60(3.03)	103.6(3.02)	-		5
6245.637	 		1.507	−0.980	  83.70(2.83)	72.50(3.00)	75.30(2.99)	33.50(2.62)	-		-		75.30(3.38)	37.80(2.75)	68.90(2.97)	70.80(2.69)	5
6300.698    			1.507   -1.840    -		-		23.00(2.80)	-		-		-		-		-		-		-		5
6309.920    			1.497   -1.570	  -		39.40(2.94)	50.00(3.08)	-		-		-		-		-	        33.40(2.82)	37.40(2.68)     5
6604.600    			1.357   -1.480    -		79.60(3.42)			33.60(2.95)	-		-		-		36.20(3.04)	65.30(3.19)	-		9
4417.273	 Ti I		1.887	-0.020	  -		-		-		-		-		38.97(4.97)	-		-		-		-		9
4449.143			1.887	 0.500    -		-		-		-		-		51.60(4.76)	-		-		-		-		9
4453.312			1.430	-0.051	  -		-		-		-		35.2(4.76)	59.89(5.10)	-		-		-		-		9
4453.710                        1.873   -0.010    91.28(4.81)	98.50(4.94)	83.50(4.94)	31.90(4.62)	-		36.52(4.88)	100.3(5.48)	35.20(4.68)	-		-		9
4465.805			1.739	-0.163	  -		-		-		-		-		36.98(4.91)	-		-		-		-		9
4471.237			1.734	-0.103	  -		-		-		-		-		42.09(4.97)	-		-		-		-		1
4480.588			1.739	-0.847	  -		-		-		-		-		32.45(5.49)	-		-		-		-		1
4512.734	 		0.836	−0.480	  118.1(4.61)	123.3(4.67)	-		57.00(4.62)	39.3(4.74)	65.66(5.11)	-		50.30(4.59)	101.5(4.77)	-		9
4518.022			0.826	-0.325    -		-		-		-		41.2(4.61)	69.63(5.05)	-		-		-		-		9
4527.304			0.813	-0.470	  -		-		-		-		-		76.86(5.37)	-		-		-		-		9
4533.239    			0.848    0.476    -		-		158.0(4.88)	92.70(4.55)	-		-		-		-		145.3(4.74)	-		9
4534.776			0.836	 0.280    -		-		-		-		72.8(4.63)	92.29(5.00)	-		-		-		-		9
4548.763			0.826	-0.354    -		-		-		-		36.7(4.55)	68.71(5.05)	-		-		-		-		9
4555.485			0.848	−0.488	  -		-		-		-		-		-		-		-		-		-		9
4617.269			1.749	0.389	  -		112.5(4.66)	-		51.10(4.51)	37.5(4.64)	61.36(4.98)	-		47.20(4.52)	95.40(4.78)	-		9
4656.468			0.000	−1.345	  130.2(4.62)	132.3(4.58)	124.1(4.95)	54.20(4.56)	30.8(4.68)	67.18(5.16)	-		-		112.9(4.85)	-		9
4681.909			0.048	-1.071	  -		-		-		-		-		75.03(5.16)	-		-		-		-		9
4742.789    			2.236	 0.210	  -		-		-		-		-		28.69(4.79)	-		-		-		-		9
4758.118			2.249	 0.425    -		-		-		-		20.0(4.64)	39.33(4.85)	-		-		-		-		9
4759.272			2.255	0.514	  88.70(4.62)	96.40(4.74)	86.80(4.87)	-		24.3(4.67)	47.72(4.96)	-		-		74.20(4.66)	-		9
4778.255			2.24	−0.220	  -		58.80(4.56)	-		-		-		-		-		-		36.50(4.54)	-		9
4805.415			2.345	 0.150	  -		-		-		-		-		29.84(4.98)	-		-		-		-		9
4820.410    			1.503   -0.441    -		-		-		40.60(4.85)	-		41.85(5.05)	-		-		-		-		9
4840.874			0.899	−0.509	  -		117.8(4.50)	122.0(5.08)	51.90(4.55)	-		57.94(4.94)	-		-		-		97.50(4.61)	9
4870.126			2.249	 0.340 	  -		-		-		-		-		48.41(5.14)	-		-		-		-		5
4926.147                        0.818   -2.170    49.54(4.77)	53.40(4.55)	45.30(4.94)	-		-		-		-		-		33.90(4.76)	23.30(4.73)	9
4937.730                        0.813   -2.230    49.50(4.82)	54.60(4.62)	37.60(4.85)	-		-		-		44.60(4.86)	-		35.30(4.83)	-		1
4999.500    			0.830    0.310    -		-		-		104.0(4.86)	-		-		-		-		-		-		9  
5009.646    			0.021   -2.259	  -		-		86.60(4.81)	-		-		-		-		-		72.40(4.63)	71.90(4.76)	9
5024.842			0.818	−0.602	  129.2(4.75)	139.6(4.87)	-		56.50(4.65)	-		-		-		49.70(4.63)	-		103.3(4.68)	9
5039.960                        0.020   -1.130    149.6(4.65)	159.4(4.70)	146.6(5.06)	62.90(4.53)	-		-		-		47.40(4.30)	124.1(4.75)	-		9
5064.653			0.048	−0.991	  -		-		139.5(4.75)	71.90(4.58)	-		-		142.8(4.93)	64.50(4.55)	133.9(4.80)	-		9
5087.060    			1.429   -0.780    -		-		86.50(5.07)	-		-		-		82.00(4.98)	-		76.30(4.96)	-		9   
5210.386			0.047	−0.884	  167.2(4.69)	179.9(4.70)	163.3(5.08)	86.80(4.87)	52.3(4.62)	85.54(5.14)	-		74.00(4.71)	144.3(4.89)	141.0(4.79)	9
5282.380			1.052	−1.300	  -		-		-		-		-		-		-		-		-		-		9
5426.237			0.021	−3.006	  -		-		-		-		-		-		-		-		-		-		9
5460.499			0.050	−2.880	  70.80(4.79)	84.60(4.72)	64.80(4.95)	-		-		-		-		-		57.80(4.92)	44.30(4.91)	10
5471.197			1.443	−1.440	  62.50(4.97)	57.90(4.65)	45.70(4.91)	-		-		-		-		-		35.60(4.75)	23.80(4.68)	9
5512.524			1.460	-0.350	  -		-		-		-		-		85.54(5.14)	-		-		-		-		5
5716.457    			2.297   -0.770	  -		35.60(4.65)	28.30(4.90)	-		-		-		-		-		21.50(4.76)	-		9
5739.982    			2.236   -0.670	  -		45.90(4.66)	-		-		-		-		-		-		-		27.20(4.86)	9
5766.330                        3.294    0.254    30.02(4.93)	24.20(4.63)	22.20(4.88)	-		-		-		-		-		23.00(4.91)	-		1
5866.451			1.067	-0.840	  -		-		-		-		-		45.24(5.03)	-		-		-		-		9
5918.535			1.070	−1.460	  69.90(4.60)	-		-		-		-		-		-		-		46.30(4.49)	38.50(4.53)	9
5922.110			1.046	−1.466	  77.50(4.70)	81.60(4.54)	70.40(4.83)	-		-		-		-		-		64.20(4.80)	56.70(4.82)	9
5937.811                        1.067   -1.890    58.26(4.84)	62.90(4.64)	45.20(4.85)	-		-		-		-		-		34.00(4.68)	21.90(4.62)	9
5941.751			1.050	−1.510	  78.30(4.76)	76.20(4.48)	-		-		-		-		-		-		60.20(4.77)	44.60(4.67)	9
5965.828    			1.879   -0.409	  -		93.50(4.83)	71.20(4.80)	-		-		-		-		-		71.70(4.91)	54.90(4.69)	9
5978.543			1.873	−0.496	  -		84.60(4.73)	75.30(4.95)	-		-		-		-		-		57.40(4.70)	55.10(4.77)	9
6064.629   			1.046   -1.944	  -		67.60(4.74)	53.00(5.00)	-		-		-		-		-		42.90(4.87)     26.80(4.76)   	9
6091.174   			2.268   -0.423    -		67.80(4.83)	53.90(4.97)	-		-		-		-		-		42.00(4.79)	32.10(4.73)	9
6126.216			1.067	-0.840	  -		-		-		-		-		21.42(5.02)	-		-		-		-		9
6303.757                        1.443   -1.566    49.63(4.83)	53.40(4.62)	39.70(4.86)	-		-		-		-		-		-		24.40(4.77)	9
6556.062			1.460	−1.074	  79.80(4.81)	89.80(4.77)	-		-		-		-		-		-		55.00(4.69)	46.20(4.69)	9
6599.133                        0.900   -2.085    70.36(4.95)	74.10(4.73)	59.50(5.01)	-		-		-		-		-		40.00(4.74)	32.80(4.82)	9
6743.124			0.899	−1.630	  -		-		-		-		-		-		-		-		-		-		8
4161.535	 Ti II		1.084	−2.360	  -		-		-		77.20(4.98)	-		-		-		70.20(4.87)	-		-		9
4337.915			1.080	-1.130	  -		-		-		-		-		-		-		-		-		-		9
4394.051			1.221	-1.590	  -		-		-		-		-		88.07(5.26)	-		-		-		-		9
4395.850			1.243	-2.170	  -		-		-		-		-		65.74(5.27)	-		-		-		-		9
4399.772			1.27	-1.270	  -		-		-		-		-		-		-		-		-		-		9
4417.719			1.165	−1.430	  -		-		-		108.9(5.03)			-		-		-		-		-		9
4418.330			1.237	−2.460	  -		-		-		70.60(4.74)	-		-		-		72.80(4.87)	-		-		9
4421.938			2.061	-1.770    -		-		-		-		56.8(4.81)	-		-		-		-		-		9
4443.794			1.080	−0.700	  -		-		180.0(4.88)	-		142.3(4.76)	133.8(4.97)	-		136.3(4.75)	177.2(4.88)	-		9
4464.450			1.161	-2.080	  -		-		-		-		83.0(4.86)	-		-		-		-		-		9
4468.520    			1.130   -0.600    -		-		-		137.9(4.60)	-		133.4(4.90)	-		136.0(4.70)	-		-		9
4470.857			1.164	−2.280	  -		-		-		67.80(4.87)	65.0(4.66)	67.68(5.34)	-		-		-		-		9
4493.510    			1.080   -2.730    -		-		-		-		33.6(4.44)	33.61(4.78)	-		-		-		-	        9  
4501.273			1.116	-0.750    -		-		-		-		-		-		-		-		-		-		9
4533.969			1.237	-0.770 	  -		-		-		-		-		131.6(5.14)	-		-		-		-		9
4563.761			1.220	−0.960	  -		-		-		120.2(4.78)	-		130.2(5.28)	-		-		-		-		9
4568.314			1.220	−2.650	  -		69.40(4.81)	-		-		-		32.25(4.80)	78.30(5.42)	-		67.60(4.83)	-		9
4571.960    			1.571   -0.530	  -		146.2(4.81)	154.4(4.92)	123.1(4.73)	-		140.8(5.29)	-		-		142.1(4.83)	-		9
4583.409			1.164	−2.720	  -		-		-		-		-		33.15(4.83)	-		-		-		-		8
4589.959			1.237	-1.790    -		-		-		-		-		-		-		-		-		-		9
4636.320			1.164	−2.855	  -		-		66.30(4.82)	-		-		-		-		-		55.80(4.68)	67.00(4.63)	9
4657.210    			1.240   -2.320    -		-		-		53.20(4.60)	-		-		101.9(5.57)	-		-	        -           	9
4708.665			1.236	−2.210	  -		82.80(4.70)	-		-		-		53.28(4.91)	-		56.50(4.62)	71.80(4.49)	-		9
4764.526			1.236	−2.770	  -		54.80(4.59)	-		-		-		34.44(4.98)	-		-		48.90(4.51)	76.80(4.81)	9
4779.985                        2.048   -1.370    97.06(4.70)	-		98.50(5.11)	67.00(4.78)	72.2(4.67)	67.49(5.22)	-		69.10(4.89)	86.60(4.96)	97.50(4.77)	9
4798.521    			1.080   -2.430    -		-		-		-		-		43.59(4.71)	-		-		-		82.40(4.40)     9
4805.085			2.061	−1.100	  -		-		-		87.60(5.02)	-		-		-		-		-		-		9
4865.612    			1.116   -2.610    -		-		91.30(5.07)	-		-		-		-		-		76.20(4.84)	80.60(4.57) 	9
5185.900    			1.890   -1.350	  -		93.90(4.85)	97.80(4.82)	-		-		-		99.50(5.36)	-		89.80(4.78)	-		9
5226.543			1.566	−1.300	  -		-		131.1(5.14)	91.20(4.77)	-		-		-		88.10(4.77)	-		-		9
5336.771			1.580	−1.700	  109.4(4.66)	-		-		74.60(4.77)	-		76.28(5.27)	-		76.80(4.89)	-		107.4(4.70)	9
5381.015    			1.566   -2.080    -		-		-		60.00(4.79)	64.2(4.73)	59.91(5.21)	-		66.30(4.99)	-		-		9   
5418.751			1.581	−1.999	  -		-		-		-		50.8(4.42)	52.70(4.95)	-		-		-		-		8
4379.230	 V I		0.301	0.58	  179.6(4.06)	-		-		93.90(4.00)	-		-		-		92.40(4.15)	-		-		9
4406.630    			0.300  -0.190     -		-		-		69.60(4.14)	-		-		-		68.10(4.26)	-		-	       	9
4831.646                        0.017  -1.380     91.65(3.74)	100.1(3.71)	84.30(3.94)	-		-		-		-		-		69.70(3.73)	59.60(3.68)	9
4851.482    			0.000  -1.139     -		-		-		-		-		-		-		39.00(4.13)	-		-  		9
4864.731    			0.017  -0.960     -		-		108.3(4.09)	-		-		-		-		37.00(3.92)	94.50(3.93)	87.10(3.79)	9
5703.575			1.050	−0.211	  99.80(3.89)	111.0(3.98)	85.80(3.91)	-		-		-		-		-		76.80(3.84)	62.40(3.67)	9
5727.048			1.080	-0.012	  -		-		-		-		-		-		116.1(4.47)	-		-		-		9
5727.652			1.051	−0.870	  59.50(3.83)	69.20(3.75)	53.20(3.96)	-		-		-		66.20(4.12)	-		40.90(3.79)	-		9
5737.059			1.063	−0.740	  64.90(3.81)	74.80(3.75)	60.50(3.98)	-		-		-		-		-		46.10(3.78)	29.30(3.64)	9
6039.722   			1.064   -0.650    -		-		57.10(3.80)	-		-		-		-		-		44.30(3.63)	31.10(3.57)    	9
6081.441                        1.051   -0.579    66.96(3.63)	-		-		-		-		-		-		-		44.40(3.54)	38.30(3.61)	9
6119.523			1.063	−0.320	  101.9(3.99)	93.60(3.65)	84.40(3.94)	-		-		-		-		-		71.50(3.81)	49.90(3.56)	9
6216.354                        0.275   -1.290    105.7(3.97)	114.6(3.91)	-		-		-		-		-		-		82.90(4.00)	62.40(3.80)	9
6243.105			0.300	−0.980	  102.4(3.63)	-		97.40(3.83)	-		-		-		-		-		84.80(3.75)	75.00(3.72)	9
6251.827			0.286	−1.340	  -		107.9(3.83)	89.00(4.02)	-		-		-		-		-		69.90(3.80)	50.00(3.67)	9
6274.649                        0.267   -1.670    86.43(4.00)	82.50(3.64)	62.30(3.88)	-		-		-		-		-		48.90(3.73)	31.40(3.65)	9
6292.825    			0.287   -1.470    -		-		73.50(3.88)	-		-		-		-		-		60.00(3.75)	46.00(3.73)	9
6531.415			1.218	−0.840	  43.60(3.70)	51.40(3.56)	41.00(3.87)	-		-		-		-		-		27.90(3.65)	-		9
4274.800         Cr I  	    	0.000   -0.230    -		-		-		-		149.5(5.38)	-		-		-		-		-		9
4289.720    			0.000   -0.360    -		-		-		-		-		164.8(5.04)	-		-		-		-		9
4351.050   			0.970   -1.450    -		-		-		-		-		75.77(5.74)	-		66.80(5.36)	-             	-      		9
4545.945	  		0.941	−1.370	  -		-		-		-		-		-		-		-		-		-		9
4600.748			1.004	−1.260	  -		-		-		63.90(4.93)	54.6(5.16)	74.17(5.50)	-		-		126.2(5.53)	-		9
4616.120			0.982	−1.190	  -		-		133.5(5.47)	70.90(5.02)	66.6(5.31)	81.85(5.59)	-		-		116.6(5.23)	-		9
4626.173			0.968	−1.320	  -		-		-		61.70(4.90)	47.7(5.05)	73.93(5.50)	-		67.40(5.20)	-		-		9
4652.157			1.004	−1.030	  -		170.7(5.34)	161.9(5.79)	77.70(5.05)	74.3(5.34)	88.85(5.60)	167.1(5.80)	91.30(5.54)	144.1(5.59)	-		9
4737.347    			3.087   -0.099    -		-		91.20(5.79)	39.80(5.23)	-		41.48(5.41)	-		-		81.50(5.65)	-		9
4829.372			2.544	−0.810	  -		-		-		33.00(5.27)	-		-		-		37.10(5.45)	-		-		9
4870.801			3.079	0.05	  -		102.6(5.57)	91.40(5.61)	50.10(5.29)	-		-		-		59.60(5.60)	-		89.30(5.55)	9
5206.040    			0.940   0.020     -		-		-		139.4(4.95)	135.8(5.53)	163.0(5.34)	-		-		-		-	     	9
5247.565			0.961	−1.640	  128.3(5.11)	131.3(5.12)	124.4(5.42)	53.80(4.97)	39.1(5.16)	69.88(5.62)	-		59.70(5.23)	110.4(5.28)	-		9
5296.691			0.982	−1.400	  -		161.3(5.40)	145.4(5.64)	67.10(5.06)	-		-		-		73.00(5.35)	133.8(5.56)	125.6(5.31)	9
5298.277    			0.983   -1.150    -		-		-		-		-		-		-		-		-		151.3(5.55)     9  
5300.744			0.982	−2.120	  101.8(5.05)	110.0(5.13)	102.5(5.40)	27.10(4.87)	-		-		-		-		94.30(5.38)	86.50(5.20)	9
5312.871                        3.450   -0.562    28.97(5.12)	-		-		-		-		-		-		-		27.60(5.24)	22.00(5.19)	9
5345.801			1.003	−0.980	  167.4(5.19)	-		175.5(5.70)	88.50(5.16)	82.0(5.39)	85.08(5.56)	-		101.3(5.60)	164.7(5.62)	160.9(5.55)	9
5348.312			1.003	−1.290	  146.0(5.13)	159.6(5.27)	-		73.80(5.13)	61.0(5.25)	88.17(5.73)	156.5(5.76)	74.00(5.28)	138.1(5.53)	126.5(5.23)	9
5409.772			1.030	−0.720	  174.1(5.04)	-		-		103.7(5.23)	-		-		-		104.7(5.42)	-		163.1(5.33)	9
5787.965    			3.323   -0.083	  -		86.10(5.50)	78.00(5.59)	20.20(4.94)	-		-		-		28.20(5.22)	63.00(5.35)	53.00(5.17)	9
4588.190    	 Cr II		4.072   -0.630	  -		78.60(5.61)	89.60(5.60)	55.40(4.92)	92.5(5.42)	64.04(5.49)	71.90(5.62)	-		66.80(5.13)	-		9
4592.040	 		4.073	−1.220	  -		57.60(5.64)	-		35.80(5.02)	59.5(5.24)	41.61(5.46)	57.60(5.80)	-		49.40(5.25)	-		9
4634.070			4.072	−1.240	  -		-		-		48.00(5.34)	-		47.46(5.65)	-		48.90(5.37)	-		-		9
4812.337			3.864	−1.800	  -		-		-		-		39.4(5.22)	29.06(5.49)	-		-		68.80(5.46)	-		9
4848.250			3.864	−1.140	  -	  	-		-		-		-		53.80(5.53)	-		-		30.70(5.11)	-		9
5305.853    			3.827   -2.357    -		-		26.20(5.45)	-		-		-		-		23.90(5.59)	-		-		8
5308.404    			4.072   -1.810    -		45.90(5.97)	41.70(5.57)	-		-		-		-		25.50(5.32)	-	        37.80(5.26)     9  
5334.869    			4.073   -1.562    -		43.30(5.65)	-		21.70(4.98)	-		-		-		31.80(5.23)	-		43.50(5.13)	8
4034.483	 Mn I		0.000	−0.811	  -		-		-		159.8(4.76)	-		-		-		-		-		-		9
4041.355			2.114	0.285	  -		-		-		-		-		-		-		-		-		-		9
4451.586			2.888	0.278	  143.2(5.38)	147.1(5.40)	-		71.70(4.85)	-		-		141.1(5.73)	-		119.6(5.38)	-		9
4453.012   			2.941  -0.490     -		-		-		-		-		-		-		-		-		66.90(4.84)     9
4455.310    			3.072  -0.246     -		-		-		-		-		-		-		-		-		79.30(5.02)	8
4470.144			2.941	−0.444	  -		-		75.70(4.97)	21.60(4.42)	-		-		-		3.80(4.96)	-		- 		9
4709.712    			2.889   -0.340    107.0(5.20)	-		93.00(5.20)	36.60(4.63)	-		-		-		-		-		83.40(4.96)	9
4739.087			2.941	−0.490	  103.6(5.31)	111.0(5.57)	85.80(5.21)	24.80(4.54)	-		-		-		59.40(5.27)	88.90(5.43)	-		9
4761.530    			2.953   -0.138	  -		114.2(5.29)	-		33.30(4.41)	-		-		118.1(5.81)	45.90(4.79)	103.9(5.45)	-		9
4765.846			2.941	−0.080	  - 		-		-		44.30(4.59)	-		-		116.0(5.70)	53.20(4.90)	-		-		9
4766.418			2.919	0.1	  -		129.8(5.30)	-		61.90(4.79)	-		-		-		66.30(5.02)	127.0(5.64)	-		9
4783.427			2.298	0.042	  -		-		-		-		-		-		-		100.8(5.29)	162.2(5.51)	-		9
5394.677			0.000	−3.503	  -		-		-		27.00(4.63)	-		-		-		31.40(4.86)	-		-		9
5399.499    			3.853   -0.287   71.68(5.42)	67.80(5.36)	54.50(5.28)	-		-		-		-		-		53.60(5.32)	-		8
5420.355			2.142	−1.462	 -		-		-		26.00(4.72)	-		-		-		-		-		-		9
5516.774    			2.178   -1.847   -		-		-		-		-		-		-		-		87.40(5.67)     60.00(5.09)     9 
5537.760   			2.187   -2.017   -		-		-		-		-		-		-		-		81.20(5.69)     -		8
6013.513			3.072	−0.251	 129.5(5.51)	138.8(5.73)	-		27.80(4.45)	-		-		-		44.70(4.93)	116.7(5.72)	90.20(5.05)	9
6021.819    		 	3.075    0.034   142.9(5.46)	136.7(5.41)	-		45.90(4.58)	-		-		-		58.10(4.95)	118.9(5.47)	100.2(4.97)	9
4121.311	 Co I		0.922	−0.320	 -		-		-		110.4(4.72)	-		-		-		104.6(4.82)	155.0(4.65)	-		11
4693.165    			3.232   -0.545	 -		65.40(5.20)	-		-		-		-		-		-		41.20(4.82)	36.00(4.73)	8
4749.660   			3.053   -0.321   -		-		-		-		-		28.95(4.92)	-		-		-		-		8
4771.080    			3.133	-0.504   69.61(4.96)	-		-		-		-		-		-		-		-		-		8
4781.430    			1.882   -2.150   64.78(4.98)	64.80(5.09)	38.10(4.76)	-		-		-		54.10(5.20)	-		40.30(4.84)	-		11
4792.846			3.252	−0.067	 73.00(4.73)	-		60.90(4.74)	-		-		25.95(4.77)	68.60(5.15)	22.20(4.59)	54.80(4.67)	49.80(4.52)	8
4813.467			3.216	0.05	 76.60(4.65)	78.60(4.91)	79.30(5.02)	25.40(4.44)	-		-		81.90(5.36)	25.00(4.51)	70.50(4.91)	65.30(4.66)	8
4867.872    			3.117   0.226    -		-		-		40.60(4.53)	-		-		-		53.30(4.94)	-		-       	8
5331.452			1.785	−1.960	 80.70(4.92)	90.50(5.31)	-		-		-		-		-		-		64.00(4.99)	55.20(4.80)	11
5342.695			4.021	0.609	 -		-		54.40(4.68)	20.60(4.44)	-		-		-		20.20(4.49)	49.10(4.62)	-		8
5352.045    			3.577   0.060    -		-		52.50(4.76)	-		-		-		-		-		43.80(4.62)	-		11  
5483.344			1.710	−1.490	 -		-		-		25.50(4.45)	-		-		-		27.90(4.62)	-		-		11
5530.774    			1.711   -2.060   88.40(5.05)	90.50(5.27)	69.60(4.99)	-		-		-		-		-		58.10(4.84)	51.70(4.74)	11
5590.720    			2.042   -1.870   -		-		-		-		-		-		70.40(5.42)	-		49.60(4.87)	-	        11
6116.996    			1.785   -2.490   38.66(4.63)	-		36.00(4.83)	-		-		-		-		-		27.50(4.68)	-		11
6454.990   			3.632   -0.233   51.34(4.82)	47.70(4.87)	46.80(4.94)	-		-		-		48.60(5.13)	-		-		-		11
6632.433			2.280	−2.000	 -		53.40(5.04)	42.00(5.00)	-		-		-		46.10(5.19)	-		30.30(4.81)	25.30(4.77)	11
4470.472	 Ni I		3.399	−0.310	 -		-		-		59.00(5.98)	51.8(5.72)	69.99(6.11)	106.2(6.49)	-		-		-		8
4686.207    			3.597   -0.640   -		-		90.00(6.34)	41.70(5.72)	-		-		-		40.40(5.77)	82.20(6.25)	75.00(5.86)	8
4703.803    			3.658   -0.735   88.44(6.14)	-		-		33.20(5.68)	-		-		-		46.10(6.05)	75.20(6.22)	77.60(6.07)	8
4714.408			3.380	 0.23	 -		-		-		92.30(5.75)	88.8(5.95)	106.0(6.12)	-		-		130.0(6.13)	-		11
4731.793    			3.833   -0.850   -		-		-		20.20(5.63)	-		-		-		-		55.80(6.03)	61.00(6.03)     11
4732.460   			4.106   -0.550   -		-		-		25.40(5.73)	27.4(6.05)	34.30(6.08)	-		-		-	        -             	11
4752.415    			3.658   -0.700   80.22(5.91)	-		80.90(6.22)	35.80(5.70)	-		-		-		33.40(5.72)	73.20(6.12)	76.40(6.00)	11
4756.510			3.480	−0.340	 -		88.90(5.81)	-		59.90(5.72)	-		-		-		58.70(5.80)	93.90(6.10)	90.80(5.77)	8
4814.590    			3.597   -1.680   41.19(6.01)	28.90(5.85)	-		-		-		-		44.00(6.36)	-		38.10(6.18)	-		8
4821.130    			4.153   -0.850   45.46(5.91)	52.20(6.21)	56.10(6.33)	-		-		30.46(6.33)	-		-		51.50(6.28)	-		11
4852.560    			3.542   -1.070   -		-		-		24.00(5.67)	-		-		76.50(6.61)	26.90(5.81)	66.30(6.18)	-	        11
4855.406			3.542	0	 -		-		-		63.80(5.52)	-		-		-		62.50(5.60)	-		-		1
4857.390    			3.740   -1.199   -		-		-		-		-		-		-		-		-	        -            	8
4937.341			3.606	−0.390	 112.2(6.23)	98.80(6.20)	103.1(6.37)	52.90(5.72)	47.6(5.88)	66.03(6.24)	100.3(6.59)	62.80(6.06)	94.80(6.28)	-		1
4953.200    			3.74	-0.670   90.49(6.17)	-		87.30(6.41)	34.90(5.72)	24.0(5.68)	43.64(6.01)	-		39.30(5.89)	79.00(6.31)	-		8
4980.166			3.606	−0.110	 -		-		-		77.30(5.99)	72.1(5.92)	87.71(6.19)	-		-		130.3(6.67)	-		11
5035.357			3.635	0.29	 -		-		-		72.90(5.51)	75.2(5.80)	84.47(5.95)	121.3(6.31)	74.30(5.66)	-		-		11
5081.107			3.847	0.3	 -		-		-		72.20(5.67)	70.0(5.85)	78.81(6.00)	107.2(6.27)	68.60(5.71)	105.1(6.05)	-		11
5082.350   			3.657   -0.540   -		-		-		41.60(5.66)	42.9(5.97)	52.81(6.11)	-		-		87.80(6.30)	-		11 
5084.089			3.678	0.03	 -		97.00(5.81)	-		64.70(5.63)	58.4(5.73)	76.57(6.09)	106.5(6.35)	71.70(5.90)	96.10(5.95)	-		1
5099.927			3.678	−0.100	 -		109.4(6.18)	-		60.90(5.67)	57.7(5.84)	70.97(6.10)	102.7(6.40)	-		99.10(6.14)	97.40(5.85)	1
5102.960    			1.676   -2.620   -		-		-		27.50(5.45)	-		38.60(5.93)	-		-		87.80(6.05)	-         	11
5115.389    			3.834   -0.110   -		-		-		51.80(5.62)	-		-		-		51.20(5.70)	-		-          	11
5146.480    			3.706   0.1200   -		-		-		57.10(5.39)	-		-		-		67.40(5.73)	-		-		12
5259.470    			3.740   -1.502   -		-		45.00(6.24)	-		-		-		-		-		28.30(5.91)	-	      	8
6007.306			1.676	−3.330	 -		-		-		-		-		-		-		-		-		-		11
6086.280    			4.266   -0.530   71.05(6.17)	-		60.70(6.16)	23.80(5.78)	21.6(6.00)	31.76(6.11)	64.60(6.50)	31.10(6.03)	55.70(6.13)	-		11
6111.066			4.088	−0.870	 55.10(5.90)	56.00(6.12)	-		-		-		25.77(6.13)	57.80(6.45)	-		-		-		1
6128.963			1.676	−3.330	 -	-	-		-		-		-		-		-		-		45.90(5.95)	-		11
6175.360			4.089	−0.530	 72.30(5.97)	66.30(6.09)	75.60(6.27)	24.10(5.62)	-		-		-		29.10(5.81)	62.90(6.08)	52.00(5.74)	11
6176.807			4.088	−0.260	 83.90(6.20)	-		84.30(6.46)	35.10(5.88)	37.9(5.94)	52.23(6.16)	-		-		76.00(6.38)	70.50(6.09)	8
6177.236    			1.826   -3.500   54.30(5.85)	54.70(5.96)	-		-		-		-		-		-		38.30(5.87)	32.60(5.79)	11
6186.710    			4.106   -0.777	 -		45.70(5.91)	-		-		-		22.33(6.14)	-		-		42.70(5.90)	-		11
6204.600			4.088	−1.130	 -		48.50(6.29)	51.30(6.35)	-		-		-		-		-		35.20(6.06)	31.30(5.94)	11
6327.593			1.676	−3.150	 106.2(6.23)	-		100.0(6.46)	-		-		-		-		24.80(5.94)	79.10(6.17)	-		11
6314.622			1.935	−1.770	 -		-		-		-		-		-		-		-		-		-		11
6378.247    			4.154   -0.890   -		-		-		-		-		-		-		-		43.50(6.07)	37.80(5.90)	8  
6643.629			1.676	−2.300	 153.8(6.20)	-		-		64.60(5.87)	48.1(5.98)	83.94(6.60)	-		-		-		-		1
6767.768			1.826	−2.170	 -		-		-		-		-		-		-		-		-		-		11
6772.313			3.657	−0.980	 -		-		-		-		-		-		-		-		-		-		11
5105.537         Cu I           1.389   -1.516   -		-		-		62.70(3.80)	-		-		-		83.10(4.49)	143.7(4.77)	116.3(3.99)   	13
5782.127    			1.642   -1.720   -		-		-		34.80(3.54)	-		-		-		59.00(4.23)	141.5(5.07)	109.4(4.19)	13
4722.150	 Zn I		4.029	−0.370	 -		-		-		60.80(4.22)	65.7(4.35)	65.35(4.65)	92.80(5.18)	-		81.20(4.42)	-		14
4810.530			4.080	−0.170	 79.0(3.92)	79.80(4.42)	-		63.00(4.08)	68.5(4.25)	72.22(4.64)	79.90(4.70)	-		21.40(4.45)	84.20(4.04)	14
4607.327	 Sr I		0.000	−0.570	 -		109.6(3.64)	97.10(3.78)	50.60(3.59)	-		-		72.30(3.17)	-		92.00(3.83)	74.60(3.22)	15
5630.134	 Y I 		1.336	 0.211	 -		21.70(2.36)	-		-		-		-		-		-		-		-		16
6435.004                        0.066   -0.820   102.5(3.48)	73.00(2.66)	47.50(2.77)	-		-		-		-		-		31.40(2.52)	27.50(2.66)	16
4854.863	 Y II		0.992	−0.380	 -		-		112.5(2.94)	54.90(2.04)	-		-		83.80(2.71)	92.90(3.18)	97.30(2.75)	-		16
4883.684			1.084	0.07	 -		-		128.0(2.90)	73.30(2.19)	119.5(3.12)	50.74(2.10)	-		115.8(3.22)	108.4(2.65)	-		16
5087.416			1.084	−0.170	 -		114.1(2.80)	118.3(2.89)	60.00(2.04)	104.8(2.97)	41.43(2.01)	84.80(2.58)	103.7(3.23)	99.70(2.64)	-		16
5119.112			0.992	−1.360	 -		86.20(3.19)	82.60(3.06)	-		56.5(2.92)	-		40.80(2.39)	-		61.80(2.67)	73.50(7.56)	16
5200.406			0.992	−1.360	 -		113.7(3.06)	106.1(2.87)	53.50(2.16)	-		-		-		90.40(3.25)	93.30(2.74)	101.3(2.41)	16
5205.724    			1.033   -0.340   -		-		103.7(2.62)	63.60(2.24)	113.6(3.28)	43.10(2.17)	-		90.40(3.06)	-		-     		16
5289.815    			1.033   -1.850   -		57.10(2.96)	55.20(2.90)	-		27.9(2.85)	-		24.90(2.49)	37.60(3.12)	38.60(2.62)	-		16
5402.774			1.839	−0.510	 -		67.20(2.87)	70.00(2.85)	22.90(2.15)	-		-		-		60.60(3.21)	55.80(2.62)	-		17
5544.611			1.738	−1.090	 -		59.30(3.12)	49.10(2.81)	-		37.8(2.93)	-		26.10(2.58)	48.60(3.34)	44.40(2.79)	47.00(2.56)	16
5546.009    			1.748   -1.110   -		-		-		-		41.5(3.02)	-		-		-		-	        -  		16
5662.925			1.944	0.16	 -		-		102.2(3.07)	52.40(2.33)	84.6(2.87)	40.63(2.45)	-		-		-		-		17
6613.733   			1.748  -1.100    -		-		-		-		45.7(3.06)	-		-		45.40(3.21)	-		-	   	16
4739.480         Zr I     	0.651   0.230    104.9(3.60)	-		69.80(3.10)	-		-		-		-		44.20(3.78)	62.50(3.05)	-		18
4772.323	 		0.623	0.044	 83.20(3.22)	77.60(2.94)	64.20(3.12)	-		-		-		-		27.60(3.49)	51.90(3.92)	38.30(2.78)	18
4805.889			0.687	−0.420	 64.90(3.35)	51.40(2.82)	34.90(3.03)	-		-		-		-		-		22.70(2.77)	-		18
6134.585			0.000	−1.280	 82.90(3.46)	73.20(2.98)	42.70(3.04)	-		-		-		-		-		33.10(2.92)	20.00(2.87)	18
4208.990         Zr II 		0.710   -0.460   -		-		-		56.50(2.47)	-		-		-		-		-		-	  	18
4210.631	   		1.665	−0.800	 -		-		-		-		-		-		-		-		-		-		19
4317.321    			0.713   -1.380   123.5(4.00)	-		-		31.00(2.66)	-		-		-		68.30(3.86)	-		-		18
4414.539			1.240	-1.171	 -		-		-		-		-		-		78.80(4.25)	-		-		-		17
5112.297    			1.665   -0.590   114.8(3.91)	-		-		-		-		-		-		59.80(3.61)	51.50(2.89)	-		18
4130.650         Ba II 		2.720    0.560   -		-		104.8(3.39)	66.30(2.72)	-		-		-		107.3(3.59)	-		-		5
5853.668	 		0.604	−1.020	 -		-		154.7(3.10)	88.10(2.51)	-		-		116.9(2.97)	137.8(3.40)	-		169.2(2.97)	5
6141.713			0.703	−0.076	 -		-		-		152.2(2.52)	-		-		176.1(2.82)	-		-		-		5
6496.897			0.604	−0.377	 -		-		-		138.2(2.56)	-		-		162.8(2.85)	-		-		-		5
4123.230         La II 		0.320    0.120   -		-		93.70(1.85)	70.10(1.85)	-		-		-		92.00(2.56)	-		-	       	20
4238.380          		0.400   -0.058   158.4(2.73)	-		-		69.00(2.04)	-		-		-		-		-		-		20
4322.510    			0.1700  -1.050   113.6(2.67)	-		-		-		-		-		-		-		-		-		15
4662.498	 		0.000	−1.240	 -		82.90(2.21)	68.10(1.83)	-		-		-		-		54.60(2.40)	-		80.60(1.88)	21
4748.726			0.926	−0.860	 -		56.60(2.21)	39.60(1.78)	-		-		-		23.40(1.65)	43.80(2.59)	34.60(1.74)	55.80(1.95)	21
4921.776			0.244	−0.680	 148.5(2.85)	-		-		54.60(1.92)	-		-		-		-		-		110.7(2.30)	15
5303.528    			0.321   -1.430	 -		73.30(2.37)	48.00(1.80)	-		-		-		-		41.90(2.43)	-		57.90(1.82) 	21
5936.210    			0.173   -2.060   93.25(2.74)	64.50(2.48)	-		-		-		-		-		-		-		34.20(1.78)	21
6320.376			0.172	−1.940	 -		-		-		-		-		-		-		-		43.10((2.04)	-		21
6390.477			0.321	−1.450	 110.7(2.61)	85.70(2.51)	51.40(1.80)	-		-		-		-		41.10(2.34)	-		66.60(1.93)	22
4073.470    	 Ce II		0.480    0.320   -		-		-		-		-		-		-		68.40(2.74)	-	        -   		22
4117.290    			0.740   -0.450   -		-		-		-		-		-		-		38.50(2.72)	-		-  		22
4257.120          		0.460   -1.116   76.78(2.85)	62.20(2.88)	52.60(2.66)	-		-		-		-		31.60(2.88)	35.60(2.30)	-		22
4336.244   			0.704   -0.564   -		-		62.30(2.65)	-		-		-		-		-		40.80(2.16)	-		22 
4349.789   			0.701   -0.107   -		95.40(3.17)	-		22.60(1.76)	-		-		-		62.00(3.09)	53.90(2.08)	-		17
4364.653    		 	0.495   -0.201   -		-		-		31.60(1.91)	-		-		-		62.70(3.00)	57.70(2.05)	-		22
4407.273	 		0.701	−0.741	 80.30(2.82)	68.80(2.97)	-		-		-		-		-		-		-		77.70(2.95)	22
4418.780			0.863	0.177	 111.4(2.93)	-		80.30(2.64)	33.10(1.94)	60.1(2.59)	-		-		-		58.10(2.11)	102.2(2.87)	22
4427.916			0.535	−0.460	 -		84.10(2.95)	68.30(2.51)	22.20(1.94)	36.1(2.38)	-		-		46.50(2.73)	50.30(2.12)	77.20(2.44)	22
4483.893    			0.864    0.010   -		-		-		28.60(1.97)	-		-		-		62.00(3.11)	-		84.00(2.53)   	22
4486.909    			0.295   -0.474   99.17(2.55)	9.10(3.08)	80.20(2.59)	35.70(2.08)	-		-		-		65.10(3.12)	64.00(2.28)	94.50(2.64)	22
4508.079   			0.621   -1.238   62.40(2.74)	-		-		-		-		-		-		24.00(2.90)	-		62.60(2.94)	22
4560.280   			0.910    0.000   -		-		-		24.00(1.89)	53.5(2.62)	-		-		-		-		-   		22
4562.359			0.477	0.081	 -		106.5(2.90)	90.80(2.55)	46.20(2.00)	69.2(2.53)	19.21(1.63)	75.40(2.64)	-		74.00(2.24)	-		22
4628.161			0.516	0.008	 -		-		95.20(2.77)	43.00(2.01)	69.7(2.64)	17.67(1.68)	-		-		-		119.2(2.82)	22
4725.069			0.521	−1.204	 67.90(2.68)	60.40(2.88)	-		-		-		-		-		32.40(3.00)	-		46.00(2.41)	22
4747.167			0.320	−1.246	 -		-		51.60(2.52)	-		20.2(2.56)	-		-		29.80(2.76)	-		-		22
4773.941    			0.924   -0.498   -		-		47.00(2.35)	-		22.9(2.43)	-		-		34.20(2.74)	28.60(1.98)	-	        22
4873.999			1.107	−0.892	 60.50(2.89)	57.30(3.21)	-		-		-		-		-		-		-		-		22
5187.458			1.211	−0.104	 87.10(2.81)	78.10(3.07)	56.10(2.48)	-		-		-		-		48.50(3.02)	40.20(2.19)	64.10(2.43)	22
5274.229			1.044	−0.323	 -		-		-		-		-		-		39.50(2.44)	-		-		-		9
5330.556			0.869	−0.760	 72.90(2.70)	67.80(2.98)	40.60(2.36)	-		27.8(2.73)	-		-		39.50(3.05)	29.40(2.17)	-		22
5556.941			1.813	−0.405	 -		-		-		-		-		-		-		-		-		-		22
5613.694			1.420	−0.999	 -		-		-		-		-		-		-		-		-		-		22
6034.205    			1.458   -1.019   -		30.60(3.04)	-		-		-		-		-		-		-		32.00(2.91)	22
5188.217	 Pr II		0.922	−1.145	 39.10(2.32)	30.10(2.39)	-		-		-		-		-		-		-		-		22
5219.045   			0.795   -0.240   74.12(1.98)	58.70(2.00)	30.60(1.41)	-		-		-		-		20.50(1.82)	20.40(1.19)	-		23
5259.728			0.633	−0.682	 80.30(2.36)	55.80(2.16)	30.30(1.65)	-		-		-		27.60(1.09)	-		-		-		23
5292.619			0.648	−0.300	 89.00(2.19)	75.70(2.31)	-		-		19.6(1.79)	-		-		31.40(2.04)	-		57.50(1.70)	23
5322.772			0.482	−0.315	 103.3(2.33)	-		51.90(1.58)	-		-		-		-		33.00(1.93)	26.20(1.06)	60.10(1.57)	22
6165.891			0.923	−0.205	 71.60(1.95)	53.60(1.92)	-		-		-		-		-		-		-		31.80(1.35)	22
6278.676    			1.196   -0.630	 -		26.80(2.08)	-		-		-		-		-		-		-		-		23
4061.080         Nd II     	0.471    0.550   120.6(2.24)	-		109.4(2.58)	61.30(1.93)	-		-		-		81.80(2.71)	90.00(2.27)	114.3(2.31)	24
4069.270    			0.060   -0.400   -		-		87.60(2.46)	-		-		-		-		63.10(2.70)	-		-      		22
4446.384	 		0.204	−0.590	 87.50(2.06)	102.2(3.00)	79.60(2.42)	30.20(1.80)	44.9(2.24)	-		-		57.20(2.75)	64.70(2.14)	-		24
4451.563			0.380	−0.040	 -		-		-		-		-		-		-		-		-		-		24
4475.555			0.063	−1.980	 -		-		-		-		-		-		-		-		-		-		24
4516.346			0.320	−0.950	 -		-		-		-		-		-		-		-		-		-		22
4556.133			0.064	−1.610	 -		-		-		-		-		-		-		-		-		-		22
4645.760			0.559	−0.750	 84.10(2.48)	-		-		-		-		-		-		37.70(2.56)	-		55.80(2.00)	22
4703.572    			0.380   -1.070   -		-		55.30(2.30)	-		-		-		-		35.00(2.62)	30.70(1.78)	-		22
4706.543			0.000	−0.880	 -		97.10(2.75)	75.20(2.20)	30.60(1.83)	-		-		-		60.00(2.83)	66.10(2.12)	-		22
4797.153			0.559	−0.950	 69.40(2.28)	-		-		-		-		-		-		35.20(2.67)	36.20(1.99)	55.50(2.18)	22
4811.342			0.064	−1.140	 -		101.0(3.16)	77.00(2.56)	23.80(1.96)	36.5(2.44)	-		-		-		-		-		22
4825.478    			0.182   -0.860   -		-		-		38.10(2.18)	-		-		-		-		-		-  		22
4859.039    			0.320   -0.830   -		-		-		34.30(2.19)	-		-		-		-		-		-   		22
4947.020			0.559	−1.250	 59.90(2.35)	-		35.10(2.18)	-		-		-		-		-		-		-		22
4961.387			0.631	−0.710	 -		93.20(3.19)	-		-		-		-		24.40(1.73)	41.50(2.67)	35.40(1.80)	-		22
4989.950			0.630	−0.500	 -		-		-		-		32.7(2.22)	-		-		-		-		-		22
5089.832   			0.204	-1.160   71.42(2.05)	-		-		-		-		-		24.20(1.66)	-		-		-		22
5130.590    			1.300    0.100   -		-		71.20(2.57)	28.10(2.07)	41.6(1.95)	-		-		-		-		-	        24
5212.361			0.204	−0.870	 -		-		-		-		23.3(1.97)	-		-		-		-		-		22
5255.506			0.204	−0.820	 -		-		-		-		-		-		-		47.70(2.50)	-		-		22
5276.869			0.859	−0.440	 73.60(2.16)	-		-		-		-		-		-		-		-		-		24
5287.133			0.744	−1.300	 60.40(2.60)	49.50(2.69)	27.20(2.24)	-		-		-		-		-		24.20(2.22)	-		22
5293.163			0.822	−0.060	 98.50(2.31)	-		80.90(2.39)	24.30(1.63)	53.8(2.38)	-		-		60.90(2.77)	29.10(1.88)	88.50(2.28)	24
5311.453			0.986	−0.420	 -		79.60(3.03)	53.20(2.38)	-		-		-		-		33.80(2.63)	65.10(1.96)	-		24
5319.815			0.550	−0.210	 103.0(2.22)	108.7(2.87)	83.40(2.27)	30.90(1.68)	52.3(2.23)	-		-		65.50(2.77)	23.50(1.74)	-		24
5356.967			1.264	−0.250	 76.00(2.51)	-		42.10(2.13)	-		-		-		-		30.90(2.51)	-		42.40(1.97)	24
5361.510    			0.680   -0.400   -		-		-		-		-		-		-		54.40(2.75)	-		-          	24
5371.927    			1.412    0.003   -		-		-		-		24.9(2.24)	-		-		43.60(2.76)	-		-     		24
5442.264			0.680	−0.910	 -		84.40(3.09)	-		-		-		-		-		31.30(2.59)	-		48.50(2.08)	24
5485.696			1.264	−0.120	 -		79.20(2.91)	51.80(2.22)	-		-		-		-		43.90(2.74)	32.30(1.84)	55.60(2.09)	24
5548.448    			0.550   -1.340   61.27(2.39)	-		-		-		-		-		-		43.80(2.57)	-		39.20(2.17)	22
5688.518    			0.986   -0.250   81.09(2.24)	81.40(2.70)	-		-		-		-		-		-		49.50(2.06)	65.70(2.09)	24
5702.238			0.744	−0.770	 -		-		-		-		-		-		-		-		-		-		24
5718.118			1.410	−0.340	 57.30(2.34)	-		-		-		-		-		-		-		-		-		24
5744.777    			0.986   -1.030   -		-		-		-		-		-		-		-		-		23.80(2.01)  	22
5770.489			1.080	−1.030	 -		-		-		-		-		-		-		-		-		-		24
5825.857			1.080	−0.760	 68.00(2.58)	61.80(2.82)	30.00(2.13)	-		-		-		-		20.50(2.51)	20.60(1.93)	-		22
4318.927	 Sm II		0.280	−0.270	 -		-		-		-		-		-		-		-		-		-		22
4424.337    			0.485   -0.260   -		-		-		41.70(1.75)	43.0(1.79)	-		-		67.00(2.71)	-		-		22
4434.318			0.378	−0.576	 -		-		-		36.30(1.79)	42.2(1.99)	-		-		65.00(2.85)	-		-		22
4458.509    			0.104   -1.110   95.36(2.39)	-		-		25.50(1.75)	-		-		-		50.20(2.59)	-		79.50(2.19)	22
4499.475			0.248	−1.413	 78.90(2.40)	62.10(2.38)	41.40(1.91)	-		-		-		31.10(1.94)	27.30(2.32)	29.80(1.70)	47.40(1.88)	22
4519.630			0.543	−0.751	 -		-		56.70(1.97)	-		22.7(1.86)	-		37.90(1.82)	52.80(2.75)	38.60(1.60)	78.90(2.30)	22
4566.210    			0.330   -1.245   -		71.20(2.58)	48.00(1.98)	-		-		-		38.10(2.07)	-		35.10(1.75)	-	        22
4577.690    			0.250   -0.770   -		-		-		-		-		-		41.90(2.07)	-		-		-		22
4642.228    			0.379   -0.951   -		80.70(2.62)	62.00(2.10)	-		-		-		-		51.30(2.71)	-		71.50(2.09)     22
4674.593			0.184	−1.055	 107.1(2.67)	-		-		-		-		-		-		-		-		-		22
4676.902			0.040	−1.407	 -		75.20(2.45)	49.00(1.82)	-		-		-		-		-		36.50(1.60)	61.60(1.92)	22
4704.400    			0.000	-1.562   89.61(2.46)	-		-		20.10(1.91)	25.3(2.22)	-		-		40.40(2.58)	-		74.10(2.31)	22
4791.580			0.104	−1.846	 -		53.10(2.32)	26.00(1.78)	-		-		-		23.10(1.95)	-		-		-		22
4844.209			0.277	−1.558	 -		-		-		-		-		-		-		27.60(2.47)	-		-		22
4854.368   			0.379   -1.873   -		31.40(2.16)	-		-		-		-		-		-		-		24.10(1.95)	22
4205.042	 Eu II		0.000	0.117	 -		-		-		-		-		-		-		-		-		-		25
6437.640			1.319	−0.276	 28.70(0.77)	20.60(0.86)	-		-		-		-		-		-		-		-		25
6645.064    			1.380   0.2040   41.04(0.62)	33.70(0.79)	-		-		-		-		25.10(0.85)	-		-		23.30(0.34)	25

The numbers in the paranthesis in columns 5-14 give the derived abundances from the respective line. 
References: 1. Kurucz et al. (1975), 2. Laughlin et al. (1974), 3. Lincke et al. (1971), 4. Anderson et al. (1967), 5. Wiese et al. (1969), 6. Garz et al. (1973),
7. Schulz-Gulde et al. (1969), 8. Kurucz et al. (1988) 9. Martin et al. (1988), 10. Smith et al. (1978), 11. Fuhr et al. (1988), 12. Heise et al. (1974),
13. Bielski et al. (1975), 14. Warner et al. (1968), 15. Corliss et al. (1962), 16. Hannaford et al. (1982), 17. Cowley et al. (1983), 18. Biemont et al. (1981), 
19. estimated from multiplet table intensity, 20. Anderson et al. (1975), 21. Arnesen et al. (1977), 22. Meggers et al. (1975), 23. Lagehaling et al. (1976), 
24. Ward et al. (1985), 25. Biemont et al. (1982)

